Revisiting Performance Claims for Chest X-Ray Models Using Clinical Context

Public datasets of Chest X-Rays (CXRs) have long been a popular benchmark for developing machine learning (ML) computer vision models in healthcare. However, the reported strong average-case performance of these models do not necessarily reflect their actual utility when used in heterogeneous clinical settings, potentially masking weaker performance in medically significant scenarios. In this work we use clinical context to provide a more holistic evaluation of models for CXR diagnosis. In particular, we use discharge summaries, recorded prior to each CXR, to derive a ``pre-CXR'' probability of each CXR label, as a proxy for existing contextual knowledge available to clinicians when interpreting CXRs. We use this measure to probe model performance along two dimensions: First, using a stratified analysis, we show that models tend to have lower performance (as measured by AUROC and other metrics) among individuals with higher pre-CXR probability. Second, by controlling for pre-CXR probability via matching and re-weighting, we demonstrate that performance degrades when the correlation is broken between prior context and the current CXR label, suggesting that model performance is highly sensitive to the underlying distribution of clinical context. Specifically, cases with high pre-test probabilities present a fundamentally more difficult visual classification task, highlighting a gap in clinical utility when models are applied to high-risk cohorts.

==> bag_of_words/Atelectasis_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
atelectasis,54.6717579673961,41.193643395798944,13.478114571597153
tube,39.55353208988104,31.485257468362626,8.068274621518412
effusions,42.29989719488912,34.341845486616826,7.9580517082722935
facility,73.59083565868704,65.72935883742758,7.861476821259458
lasix,44.397121456895285,36.538175227368356,7.858946229526929
bibasilar,35.38551916580996,27.569019645920317,7.816499519889643
transferred,62.23233955059481,54.42729067547011,7.805048875124697
furosemide,41.127918930826844,33.621387189694794,7.506531741132051
inr,41.87692759582905,34.82020908178788,7.056718514041172
moderate,65.36348949919226,58.414085509920056,6.949403989272199
assistance,58.22000293728888,51.41016927209762,6.809833665191263
base,51.49948597444559,44.700132698967536,6.799353275478055
large,62.39389043912469,55.862381460983265,6.531508978141424
placement,54.151857835218095,47.65770139495744,6.494156440260653
pleural,65.68659127625202,59.192801890151145,6.493789386100872
lobe,52.098692906447354,45.69893517169952,6.399757734747837
drainage,51.95476575121163,45.67822118652297,6.276544564688663
extended,59.08356586870319,52.82907725669159,6.254488612011599
dilated,47.584079894257606,41.343819788328965,6.240260105928641
catheter,42.5613159054193,36.51810855422857,6.0432073511907305


==> bag_of_words/Atelectasis_top_features.csv <==
word,importance
atelectasis,0.029069662692379466
symptoms,0.009299987451883509
ed,0.004706959023985629
extended,0.002597420831400684
acute,0.002417998119557832
100,0.002297685129975817
states,0.0022279104803872296
negative,0.0021647299717287996
follow,0.0019753776892727838
thoracentesis,0.001818785282153167


==> bag_of_words/Cardiomegaly_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
cardiomegaly,42.34291740674956,18.51499691799237,23.827920488757186
lasix,56.09458259325044,33.671917008747656,22.422665584502788
furosemide,52.3423623445826,30.87384752586919,21.468514818713405
atrial,60.213143872113676,39.54281367624494,20.670330195868736
chf,46.80839253996448,26.349853768574015,20.458538771390465
ef,44.16907193605684,25.187215570040262,18.981856366016576
failure,62.827486678507995,44.060905716796285,18.76658096171171
ventricular,65.24478241563055,46.5088066728744,18.735975742756153
mitral,58.808836589698046,40.39462812627051,18.414208463427535
regurgitation,58.26210035523979,40.15069050085903,18.11140985438076
metoprolol,57.88188277087034,39.85429317105798,18.02758959981236
congestive,33.64786856127886,15.712992957284685,17.93487560399418
diuresis,37.735901420959145,19.908457815840208,17.827443605118937
diastolic,40.66385435168739,23.116368739262157,17.547485612425234
valve,58.93650088809947,41.44119922884234,17.495301659257123
echo,58.109458259325045,40.740862175241645,17.3685960840834
weigh,34.36667406749556,17.00874765570696,17.3579264117886
diuresed,33.57848579040852,16.24086873270469,17.33761705770383
systolic,71.80561722912967,54.58891264147726,17.21670458765241
fibrillation,36.28163854351688,19.0723812771315,17.209257266385375


==> bag_of_words/Cardiomegaly_top_features.csv <==
word,importance
cardiomegaly,0.10418753031335892
furosemide,0.01682652292296999
fibrillation,0.009778960075359338
cxr,0.004736835331205666
congestive,0.003659286272867833
cardiomediastinal,0.0032999314791204654
symptoms,0.0027047475820872117
htn,0.002673799246388557
lasix,0.0026715589392376673
vomiting,0.0022412235674562483


==> bag_of_words/Consolidation_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
pneumonia,65.00195083886071,51.989869553917536,13.012081284943172
opacities,40.850565743269605,28.077150646147718,12.773415097121887
lobe,58.0829756795422,46.37720428442665,11.705771395115555
opacity,42.13811939133827,31.16605194618477,10.972067445153503
vancomycin,47.15827805956561,36.3667531146145,10.791524944951114
levofloxacin,40.772532188841204,30.04960158371166,10.722930605129545
aspiration,34.0096241383795,23.636785905850996,10.372838232528505
cefepime,34.93302119911562,24.623287860606833,10.309733338508789
base,55.80699700871374,45.50793238259023,10.29906462612351
atelectasis,53.25790089738588,43.2180755470275,10.039825350358377
stain,37.33905579399141,27.598276939410866,9.740778854580547
effusions,45.0513720899987,35.38467493544052,9.666697154558179
sputum,39.02978280660684,29.46455726301005,9.565225543596789
pna,36.54571465730264,27.05028173920737,9.495432918095268
tube,41.86500195083886,32.56285908615856,9.302142864680299
facility,75.71855898036155,66.7846340155164,8.933924964845147
pleural,68.78657822863832,60.007409824099625,8.779168404538694
lung,74.84718428924437,66.1144320148639,8.732752274380474
bronchoscopy,17.66159448562882,9.042750261279245,8.618844224349576
diffuse,54.38938743659774,45.788842132038646,8.600545304559091


==> bag_of_words/Consolidation_top_features.csv <==
word,importance
bronchoscopy,0.013356933704345405
crp165,0.005657801480219109
pleural,0.005606230811424078
best,0.005190016862435942
16k,0.004230734356434307
parenteral,0.004074767025656913
taf,0.003868426249939994
peep8,0.003746153760570449
pembro,0.0037053546413415776
acapella,0.003691898820082753


==> bag_of_words/Edema_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
lasix,63.388925325587934,34.7102593549622,28.678665970625737
furosemide,58.29663637215403,31.99947363384056,26.297162738313475
chf,52.28145788438114,27.448200784764094,24.833257099617047
failure,68.86067647334396,44.93910900564647,23.921567467697486
diuresis,44.50014054155345,20.61082400229687,23.88931653925658
cardiomegaly,44.120678347231326,20.381136950904395,23.73954139632693
ef,49.72828632999157,26.14484639678438,23.58343993320719
overload,45.957087979012464,22.926236960474686,23.030851018537778
atrial,63.85271245198164,40.89386544166906,22.95884701031258
diuresed,39.69361941347325,16.983084505694322,22.71053490777893
mitral,63.67937786939005,41.39032443296009,22.28905343642996
congestive,38.541178675161625,16.663675949851662,21.877502725309963
regurgitation,62.90639932540054,41.14867451430759,21.757724811092956
diastolic,45.65258127986508,24.020839314766963,21.63174196509812
valve,63.82460414129111,42.353933390755095,21.470670750536016
leaflets,58.3997001780193,37.29842568666858,21.101274491350722
ventricular,68.6732877354071,47.71688678342425,20.95640095198285
thickened,53.813360817014896,32.92539955976648,20.887961257248413
aortic,69.14175958024923,48.565652215523016,20.576107364726212
metoprolol,61.53377682001312,40.97162407885922,20.562152741153895


==> bag_of_words/Edema_top_features.csv <==
word,importance
lasix,0.06287703914537543
cardiomegaly,0.019708763697627755
bnp,0.007062051274739473
dialysis,0.00538963571947578
congestive,0.004910161199712198
diuresed,0.003700867010668831
furosemide,0.0035638488914476706
atrial,0.0030281271730280787
refills0,0.0029606979098022353
follow,0.0028695521874179


==> bag_of_words/Enlarged_Cardiomediastinum_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
tube,39.243068204816836,32.77266067139099,6.470407533425849
cardiopulmonary,23.213924306820484,29.357968069982405,6.144043763161921
cardiothoracic,16.595830803481075,10.793675002314954,5.802155801166121
she,50.698239222829386,56.34433435554418,5.646095132714791
cce,38.0287391216353,43.61753699840404,5.588797876768744
thoracic,37.88706739526412,32.35215617493423,5.534911220329889
tenderness,65.00708358631856,70.42251986774806,5.415436281429507
none,75.00505970451326,80.41276982825768,5.4077101237444225
doctor,53.28880793361668,58.652751526507586,5.363943592890905
aox3,45.75996761789112,50.967650567299785,5.207682949408664
nitriteneg,43.51345881400526,48.70335368676773,5.189894872762466
presentation,40.98360655737705,46.16235177488847,5.17874521751142
appearclear,33.45476624165149,38.61778211112866,5.163015869477171
worse,41.95506982392228,47.02133570094069,5.0662658770184095
ntnd,41.34790528233151,46.39765999052231,5.049754708190797
stress,25.925925925925924,30.961549983931498,5.035624058005574
interventional,20.01619105444242,15.065172750001363,4.951018304441057
frequency,35.96437968022668,40.805821699557164,4.841442019330486
ctab,57.45800445253997,62.232486695826005,4.774482243286037
viral,26.43189637725157,31.202849843944897,4.770953466693328


==> bag_of_words/Enlarged_Cardiomediastinum_top_features.csv <==
word,importance
fruity,0.010621517317789375
emphysemia,0.008654433213235507
keen,0.008591135389663735
antiliverkidneymicrosome,0.008427572880559708
0807am,0.008205134554637396
stable,0.008068136610908373
proximallydistally,0.007947637879808315
mcv87,0.007772696689240396
peripad,0.007458880161641823
65kg,0.0073680695655289905


==> bag_of_words/Fracture_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
fractures,44.906997342781224,16.16534246501353,28.741654877767694
rib,41.9545320342486,13.561409289036042,28.39312274521256
fracture,57.454974904044875,33.407690271843926,24.04728463220095
ribs,22.911130794213168,7.1814759402191815,15.729654853993987
spine,44.434602893416006,30.560161604813572,13.874441288602434
trauma,39.32683790965456,25.996662039612623,13.330175870041934
fall,48.125184529081785,35.35807456938691,12.767109959694878
cspine,21.051077649837616,9.239884845767866,11.81119280406975
injuries,16.592855033953352,5.088499160108673,11.50435587384468
fell,31.798051372896367,20.862252421101527,10.93579895179484
cage,13.404192500738116,2.4926678297316127,10.911524671006504
degenerative,37.643932683790965,26.76309663341309,10.880836050377873
displaced,18.24623560673162,7.475842997034725,10.770392609696895
injury,47.38706820194863,36.77157656514154,10.615491636807093
fx,16.71095364629466,6.20115262256742,10.509801023727238
sustained,36.876291703572484,26.723667651491013,10.152624052081471
head,60.99793327428402,50.99193596301237,10.005997311271656
ahead,12.725125479775611,3.570213294588507,9.154912185187104
diabetes,33.33333333333333,42.408840733919185,9.075507400585856
posterior,50.60525538824919,41.68723635244109,8.9180190358081


==> bag_of_words/Fracture_top_features.csv <==
word,importance
crackling,0.05151070179340408
baseline,0.02095274585633366
fractures,0.02027743362653213
18,0.012178390683753045
rib,0.011801132408265235
struck,0.011597530756805223
orthopedics,0.011277107239540462
scapular,0.00925096466002934
hydrochylothorax,0.008854129163777029
wbc12,0.008389519370779506


==> bag_of_words/Lung_Lesion_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
metastatic,39.73599593839906,11.558911625716648,28.17708431268241
nodules,42.612963276358094,21.320111049660227,21.292852226697867
oncology,32.23895752242342,11.7631597680442,20.47579775437922
tumor,35.69131832797427,15.597877571582677,20.093440756391594
cancer,70.41800643086816,50.75867507022741,19.65933136064075
oncologist,29.8189202910814,10.551908050005201,19.267012241076202
mass,66.08563208664748,47.04880599711972,19.036826089527757
carcinoma,33.00050770011846,14.112834778037575,18.88767292208089
chemotherapy,31.934337451345407,13.067500451755274,18.866836999590134
malignancy,45.388390590624475,27.002918612864896,18.38547197775958
metastasis,23.861905567777967,5.727709299587671,18.134196268190294
nodule,41.24217295650702,23.440896720530496,17.801276235976523
biopsy,52.15772550346929,34.64661785884427,17.511107644625014
metastases,22.169571839566764,4.827484243323605,17.34208759624316
oncologic,25.689625994246068,8.672606107731312,17.017019886514756
lobe,62.90404467761043,46.335306454350814,16.568738223259615
cell,49.856151633102044,34.23209817052803,15.624053462574011
lymph,52.22541885259773,36.864325570443704,15.361093282154023
pet,20.020308004738535,6.518965507800307,13.501342496938229
malignant,25.621932645117617,12.400545391822408,13.221387253295209


==> bag_of_words/Lung_Lesion_top_features.csv <==
word,importance
metastatic,0.05638887288270432
continued,0.018306504284359048
lung,0.015633517195838803
mcv94,0.010706842721434759
ebus,0.008611801413536223
dose,0.0063857376711257295
concerning,0.0063537176937785095
nonsmall,0.006277992582713082
effusion,0.006042100209065811
dissolving,0.005816133447009682


==> bag_of_words/Lung_Opacity_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
opacities,38.2094304960196,25.9415727294269,12.267857766592702
pneumonia,61.3692590324556,50.07481127923903,11.294447753216573
lobe,55.49785670545009,44.46565789919095,11.032198806259139
opacity,39.813839559093694,29.34700924139332,10.466830317700374
pna,35.22351500306185,25.28553535763854,9.937979645423308
levofloxacin,37.80036742192284,28.465522494160655,9.334844927762187
lung,73.73178199632578,64.46362682373649,9.268155172589289
sputum,37.01653398652786,27.875156562066284,9.141377424461577
aspiration,30.966319657072873,22.15090890626587,8.815410750807004
base,52.798530312308635,44.02897667648353,8.769553635825105
oxygen,38.4739742804654,29.770149961071052,8.703824319394347
facility,73.6068585425597,65.36407027521072,8.242788267348985
cefepime,31.446417636252296,23.27409363257845,8.172324003673847
atelectasis,49.77097366809553,41.92952168173048,7.841451986365051
pleural,66.46172688303736,58.68047797975695,7.781248903280407
respiratory,55.463563992651565,47.7268880538912,7.736675938760364
effusions,41.72688303735456,34.134931112690836,7.591951924663725
growth,45.74402939375383,38.375139636437495,7.368889757316332
bases,40.1053276178812,32.78358891032802,7.32173870755318
interval,46.07225964482547,38.93233133610914,7.139928308716335


==> bag_of_words/Lung_Opacity_top_features.csv <==
word,importance
opacities,0.027149086407815572
pneumonia,0.006874438776088091
bronchiectasis,0.005331918866172608
symptoms,0.005105660673051435
lung,0.00474011811905829
facility,0.003974112644438971
cardiopulmonary,0.003238018135952152
she,0.0024599027683900464
none,0.002360952690397774
erythmea,0.0023198673269388135


==> bag_of_words/No_Finding_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
lasix,25.84105544212345,44.135832131987826,18.294776689864374
furosemide,23.962619758127847,40.593464680442096,16.63084492231425
atelectasis,33.59038793780431,48.74579529072561,15.155407352921301
atrial,33.46788126276111,48.6056383149127,15.137757052151592
effusions,25.795508088581748,40.869774147044694,15.074266058462946
failure,37.73990890529292,52.699823802658976,14.959914897366055
facility,57.44777760326685,72.0959474611565,14.648169857889648
pleural,50.88581749646616,65.19942335415666,14.313605857690504
valve,35.431129260248156,49.554701265417265,14.123572005169109
chf,20.915658866027957,35.024827807144,14.109168941116042
aortic,41.58944557876551,55.64071760371616,14.051272024950649
moderate,50.41934977226323,64.38571199743713,13.966362225173896
mitral,34.73849536673473,48.59282396283838,13.854328596103649
base,36.82582063766295,50.56943777030274,13.743617132639791
thickened,26.211716664049,39.91991029953547,13.708193635486474
regurgitation,34.545311763782,48.23562389876662,13.690312134984616
diuresis,14.261033453745878,27.932884831010735,13.671851377264858
overload,16.544683524422805,30.117731859682845,13.57304833526004
pneumonia,43.53541699387466,57.102354637193656,13.566937643318994
lobe,37.898539343489865,51.42159218324524,13.523052839755373


==> bag_of_words/No_Finding_top_features.csv <==
word,importance
lasix,0.043676067371941935
lung,0.01661443824809383
cardiopulmonary,0.012555112033713043
pleural,0.009922219054437142
facility,0.00981496063060756
furosemide,0.00507864895823548
copd,0.004815212256625574
reports,0.004381809827766378
fibrillation,0.003813781121813926
stressors,0.003531797866561363


==> bag_of_words/Pleural_Effusion_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
effusions,50.59880239520959,31.34449727792709,19.2543051172825
lasix,51.42100414555505,33.92874371166701,17.492260433888042
atelectasis,56.8770152003685,39.66301426504032,17.21400093532818
furosemide,47.724550898203596,31.162566328991797,16.5619845692118
pleural,72.89267618608936,56.61704913513886,16.275627050950497
thoracentesis,18.47535697835099,3.734408379849769,14.740948598501221
moderate,70.63565177337632,56.387568051822754,14.24808372155357
valve,55.48134500230309,41.58431534697816,13.897029655324928
effusion,76.08245048364809,62.37406105712907,13.70838942651902
thickened,45.617227084292956,32.20039969678175,13.416827387511205
atrial,53.77245508982036,40.417614223692375,13.354840866127986
mitral,54.16167664670659,40.8476328302667,13.314043816439892
regurgitation,53.83003224320589,40.55475156777617,13.27528067542972
tube,43.152924919391985,29.886982289297777,13.265942630094209
diuresis,33.42929525564256,20.28943560057887,13.139859655063688
base,55.97881160755412,42.92054303631728,13.058268571236844
fibrillation,32.316904652233994,19.382537385431743,12.934367266802251
aortic,60.808383233532936,47.92915719109641,12.879226042436528
diuresed,29.410409949332106,16.60533388463924,12.805076064692866
leaflets,49.50023030861354,36.75142994969334,12.7488003589202


==> bag_of_words/Pleural_Effusion_top_features.csv <==
word,importance
thoracentesis,0.08743792558150124
effusions,0.025489859086397833
pleural,0.0102169640144741
mother,0.009955068734309748
furosemide,0.007937904641551766
ed,0.00779412567269245
tube,0.007610472607483896
independent,0.005207484545799086
993,0.0035301474938681664
symptoms,0.0033172696340600613


==> bag_of_words/Pleural_Other_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
lung,83.95429706905117,66.28189387562527,17.672403193425893
fibrosis,25.583705911574768,9.2484867331128,16.33521917846197
lobe,62.24540486835569,46.68850560538718,15.556899262968514
opacities,43.56681569796324,28.43655001956926,15.130265678393982
apical,28.763040238450078,13.968163759871754,14.794876478578324
oxygen,46.000993541977145,31.500077740902977,14.500915801074168
bronchoscopy,21.90760059612519,9.259209616281625,12.648390979843564
pleural,72.37953303527074,60.2357962008825,12.143736834388243
albuterol,47.143566815697966,35.432158998911625,11.711407816786341
interventional,26.726279185295574,15.070476149627114,11.65580303566846
thoracentesis,18.628912071535023,7.00525957419431,11.623652497340714
interstitial,29.905613512170888,18.288949532750365,11.616663979420522
pulmonology,20.66567312468952,9.21202893033879,11.45364419435073
nodes,37.059115747640334,25.83410627449509,11.225009473145246
malignant,23.646299056135124,12.698038248524263,10.948260807610861
parenchymal,25.633383010432194,14.80669322367398,10.826689786758214
tube,43.46746150024838,32.82864296552057,10.638818534727811
thickening,42.374565325385,32.04748092667156,10.327084398713438
cardiothoracic,21.11276701440636,10.836009586257553,10.276757428148805
auscultation,35.17138599105812,45.30686210908389,10.135476118025764


==> bag_of_words/Pleural_Other_top_features.csv <==
word,importance
striatocapsular,0.018370869001934798
masseslesions,0.016331502126539835
honeycombing,0.01521247963268371
diseasepatient,0.01403027770125503
comliance,0.012259882596866016
pleurodesis,0.012203632116037724
bronchiectasisscarring,0.012117952588000419
intolerance,0.011185030539454837
takasubos,0.011081823641909959
0251pm,0.010766966178233198


==> bag_of_words/Pneumonia_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
pneumonia,62.49461748241711,51.724552681619286,10.770064800797826
levofloxacin,40.21817137935984,29.710302641526727,10.50786873783311
pna,36.22793167791015,26.73600769777085,9.491923980139298
opacities,37.132194631835794,27.917019862998004,9.215174768837791
sputum,38.05798765609301,29.199981671974157,8.858005984118854
cefepime,33.07736471939142,24.40262090769548,8.67474381169594
cultures,55.604994976316924,47.06579761277464,8.539197363542286
lobe,54.75814554327544,46.22385392563403,8.534291617641408
opacity,39.10578441222908,31.015601731998444,8.090182680230633
vancomycin,44.24429453136214,36.21331531077459,8.030979220587547
750,28.261805655231807,20.410547778872367,7.8512578763594405
growth,47.04320367446534,39.4064010630255,7.63680261143984
antibiotics,69.11870245442802,61.71504501821347,7.403657436214544
legionella,17.31735323668724,9.985337579325988,7.332015657361252
culture,62.21472656810679,55.29966322252514,6.91506334558165
diffuse,52.5261949189034,45.62991133817499,6.896283580728408
aspiration,30.421989378498637,23.5520859584412,6.869903420057437
infectious,46.85660973159179,40.09312928131229,6.763480450279502
stain,34.1969283766327,27.500630025888334,6.696298350744364
leukocytosis,41.47409214870102,34.77800178698252,6.696090361718497


==> bag_of_words/Pneumonia_top_features.csv <==
word,importance
pneumonia,0.021733378658621273
bronchiectasis,0.00593695726513315
congestion,0.004790288361686495
12460,0.003813126286990746
transitional,0.0036722349263817217
chills,0.0035688496711417704
40lbs,0.003393467269824905
63258,0.0032998010213646256
subset,0.003146745481132924
acute,0.0028180264812941846


==> bag_of_words/Pneumothorax_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
cardiothoracic,28.03006076111289,10.359564616296165,17.670496144816724
tube,48.544931244003834,32.4068994272422,16.138031816761632
notable,41.781259993604095,57.48754635826988,15.706286364665786
nitriteneg,34.50591621362328,49.04979262217736,14.543876408554077
perrl,43.1403901503038,57.62689547718844,14.48650532688464
presentation,32.075471698113205,46.50529965546753,14.429827957354327
ua,31.18004477134634,45.43933375759836,14.259288986252024
apical,27.726255196674128,13.659505365489697,14.066749831184431
dm,19.667412855772305,33.6983475608418,14.030934705069498
obese,12.42404860889031,26.137834931642125,13.713786322751815
unlabored,20.81867604732971,34.34023129759266,13.52155525026295
ketoneneg,31.483850335785096,44.88358313765937,13.399732801874276
qhs,34.10617204988807,47.45386117755492,13.347689127666847
doctor,45.778701630956185,58.94906625117953,13.170364620223346
regimen,45.74672209785737,58.83221049397617,13.085488396118798
ekg,43.47617524784138,56.55489477495665,13.078719527115268
yeastnone,26.41509433962264,39.468717768658514,13.053623429035873
urine,61.0649184521906,73.95158989664026,12.88667144444966
unable,37.719859290054366,50.55684785709583,12.836988567041466
sleep,23.20115126319156,35.95097544383243,12.749824180640868


==> bag_of_words/Pneumothorax_top_features.csv <==
word,importance
hydropneumothorax,0.029000953603599416
pneumothorax,0.01872500835929076
lungs,0.01720801043964264
cardiothoracic,0.016953402716565837
nephrosclerosisdr,0.01694418383026266
slightly,0.01340280677817229
pulmonery,0.01218214166092385
xs17,0.009741699682748501
neededappropriate,0.0097402119756676
congential,0.009568910299802936


==> bag_of_words/Support_Devices_top_difference_words.csv <==
word,positive_percentage,negative_percentage,difference
placement,61.14372323533658,45.34784028741733,15.795882947919253
transferred,66.31621998748977,52.8728123894287,13.443407598061071
tube,43.00149160371458,30.097166653057894,12.904324950656683
line,51.04893422508782,39.104814784573094,11.944119440514726
picc,29.589087234759177,17.702294439454562,11.886792795304615
osh,33.099167588894765,21.454233689883235,11.64493389901153
catheter,45.6623201655199,35.33178193299039,10.330538232529513
facility,75.1672039647789,64.88119539479055,10.286008569988354
placed,72.38367896838763,62.1356250510329,10.248053917354724
lasix,45.92695953423471,35.70330148879998,10.223658045434732
tip,28.87696675167204,18.768541955853134,10.108424795818905
dilated,50.20930568252899,40.28197381671702,9.927331865811972
valve,52.119520762161386,42.71045970441741,9.409061057743976
moderate,66.93691959774816,57.613429139108895,9.323490458639263
inr,43.29500072174373,34.058000598786094,9.237000122957639
complicated,46.788240388779286,37.57927111401432,9.208969274764968
icu,35.9741134581148,26.79976048556109,9.17435297255371
atrium,47.26699706490882,38.093002367926836,9.173994696981985
effusions,42.86195448202858,33.775618518820934,9.086335963207645
vancomycin,43.88683058268777,34.804441904139786,9.082388678547986


==> bag_of_words/Support_Devices_top_features.csv <==
word,importance
placement,0.028463487583537016
osh,0.012541515026036726
ed,0.011299709753393585
picc,0.009297188197899918
pacemaker,0.006649260378521974
symptoms,0.0054683445076337735
transferred,0.00404736275420486
tube,0.0038324158290690964
sig,0.0030378177543767897
one,0.0029607634103375434


==> bag_of_words/auroc_summary.csv <==
Label,AUROC
Cardiomegaly,0.8031533869475586
Atelectasis,0.8128773244621019
Consolidation,0.7058373020138936
Enlarged Cardiomediastinum,0.5568183167237588
Edema,0.8197571271399227
Fracture,0.6810560593999293
Lung Lesion,0.7219824260285018
Lung Opacity,0.804185313148629
No Finding,0.8756994350967867
Pleural Effusion,0.8849019071367399
Pleural Other,0.6467764872394566
Pneumothorax,0.8128384168980846
Pneumonia,0.6552921505732365
Support Devices,0.8524012201376449


==> best_bow_models.csv <==
Label,Classifier,AUROC
Lung Lesion,RandomForestClassifier,0.7644842392
Pneumothorax,RandomForestClassifier,0.7126680986
Edema,DecisionTreeClassifier,0.7078043109
Fracture,RandomForestClassifier,0.7021730836
Pleural Effusion,DecisionTreeClassifier,0.6903783569
Pleural Other,RandomForestClassifier,0.6882033712
Cardiomegaly,DecisionTreeClassifier,0.6866446334
No Finding,DecisionTreeClassifier,0.6608951554
Support Devices,DecisionTreeClassifier,0.626382096
Atelectasis,DecisionTreeClassifier,0.6136313551
Consolidation,RandomForestClassifier,0.6088336987
Lung Opacity,DecisionTreeClassifier,0.6056141283
Enlarged Cardiomediastinum,RandomForestClassifier,0.5833863682
Pneumonia,RidgeClassifierCV,0.555154412

==> csv/calibration_metrics_summary.csv <==
Label,Language Model,Classifier,Adaptive Calibration Error,Brier Score,Brier Skill Score,AUROC
Atelectasis,Mistral,LinearSVC,0.01214376338,0.1444661546,0.02698859451,0.6226782837
Cardiomegaly,Mistral,MLPClassifier,0.02203181282,0.1348753706,0.07543360181,0.7005866275
Consolidation,Mistral,LinearSVC,0.005906210781,0.03393645705,0.007126294202,0.6328328458
Edema,Mistral,PassiveAggressiveClassifier,0.0182587391,0.07985920496,0.07941377878,0.7505443575
Enlarged Cardiomediastinum,PubMedBERT,RidgeClassifierCV,0.002342840553,0.02369324988,0.001243447485,0.5664064023
Fracture,Mistral,LinearSVC,0.006251068251,0.01701600112,-0.004527689072,0.6760525767
Lung Lesion,Mistral,MLPClassifier,0.009732088213,0.02755297829,0.03804407767,0.7654192727
Lung Opacity,Mistral,MLPClassifier,0.01350440736,0.1563859603,0.03590799422,0.6277435832
Pleural Effusion,Mistral,LinearSVC,0.02605260971,0.1540406474,0.1317205154,0.7450177609
Pleural Other,Mistral,LinearSVC,0.002428251386,0.01001702438,0.008494788764,0.6544221641
Pneumonia,Mistral,LinearSVC,0.005832274141,0.06642552938,0.006799577685,0.5921964997
Pneumothorax,Mistral,LinearSVC,0.009693779484,0.03365112685,0.03317634352,0.7119014319
Support Devices,Mistral,LinearSVC,0.01515258152,0.1560409693,0.07446345352,0.681730426

==> csv/lm_best_text_classifiers.csv <==
Label,Classifier,AUROC
Lung Lesion,MLPClassifier,0.764
Edema,MLPClassifier,0.7506
Pleural Effusion,LinearSVC,0.7397
Pneumothorax,LinearSVC,0.711
Cardiomegaly,MLPClassifier,0.7025
Fracture,LinearSVC,0.6758
Support Devices,MLPClassifier,0.6639
Pleural Other,LinearSVC,0.6587
Consolidation,LinearSVC,0.6371
Lung Opacity,MLPClassifier,0.6284
Atelectasis,RidgeClassifier,0.6203
Pneumonia,LinearSVC,0.5899
Enlarged Cardiomediastinum,LinearSVC,0.5816

==> csv/quantile-archive/archive/quantile_AUROC.csv <==
Label,bottom_25_Mean,bottom_25_CI_Lower,bottom_25_CI_Upper,middle_50_Mean,middle_50_CI_Lower,middle_50_CI_Upper,top_25_Mean,top_25_CI_Lower,top_25_CI_Upper,sig_bottom_25_vs_middle_50,sig_bottom_25_vs_top_25,sig_middle_50_vs_top_25
Atelectasis,0.82508105,0.8000493966616117,0.8483618557453155,0.7948402,0.7784952265711931,0.8109954816790728,0.7406324,0.7188266257827098,0.7608244655223992,,*,*
Cardiomegaly,0.821899,0.7905271648214414,0.8501961602614476,0.78325784,0.7659678470629913,0.7998441350001555,0.7208115,0.6999719266708081,0.7402674211905552,,*,*
Consolidation,0.84163594,0.7803570546782934,0.8934202039471039,0.80019,0.7669551307192215,0.830503214207979,0.78983665,0.7530783507686395,0.8233778740351015,,,
Edema,0.9146354,0.8814792467997624,0.9434688257483336,0.88641006,0.8691220816511375,0.9028029268750778,0.810971,0.7913339450955391,0.8298359101781478,,*,*
Enlarged Cardiomediastinum,0.7068995,0.6258824636156742,0.7828977725826777,0.69427747,0.6437555168683712,0.7403660986285943,0.6893852,0.6312508727495487,0.7417644774684536,,,
Fracture,0.6757168,0.5561803468144857,0.7908631802751468,0.6716177,0.6059676134815583,0.7383815341270886,0.6527267,0.5851693888123218,0.7160801085141989,,,
Lung Lesion,0.7196735,0.6311087963672785,0.8047802727956035,0.7098035,0.6557379253781759,0.7613607248434653,0.6989138,0.6597345300591909,0.7364185539575724,,,
Lung Opacity,0.7803959,0.7508618282584044,0.8074201627419545,0.7282179,0.7103676531177301,0.7453331627524816,0.6918915,0.6688321229356986,0.7136894690302702,*,*,
Pleural Effusion,0.9422568,0.926611205133108,0.9557889431715012,0.91081405,0.900760522026282,0.9206279783294752,0.8797903,0.8661413850692602,0.8928385337957969,*,*,*
Pleural Other,0.81264126,0.7033195221653351,0.8958299487829207,0.82318884,0.7603676696236317,0.880902661383152,0.74773335,0.6710425392939494,0.8157223339264209,,,
Pneumonia,0.71783215,0.668571201654581,0.7665235217947226,0.69274765,0.6632020221306727,0.7217121477310474,0.6881666,0.6516325282362792,0.7236986143084673,,,
Pneumothorax,0.8783892,0.8267633924117455,0.921300153205028,0.8535996,0.8186753220283068,0.8853797248922861,0.85432327,0.8261151708089388,0.8807643013504836,,,
Support Devices,0.93432003,0.9160913851398688,0.9503023669123648,0.90213376,0.8900570335296484,0.9128755318430752,0.859758,0.8437195705679746,0.875350424532707,*,*,*


==> csv/quantile-archive/archive/quantile_Sens_at_Global_Spec95.csv <==
Label,bottom_25_Mean,bottom_25_CI_Lower,bottom_25_CI_Upper,middle_50_Mean,middle_50_CI_Lower,middle_50_CI_Upper,top_25_Mean,top_25_CI_Lower,top_25_CI_Upper,sig_bottom_25_vs_middle_50,sig_bottom_25_vs_top_25,sig_middle_50_vs_top_25
Atelectasis,0.1780442105263157,0.1350877192982456,0.227668690958164,0.2401802204176334,0.2064965197215777,0.2748092539710867,0.3256762389680923,0.2839299702334325,0.3679565512559402,,*,*
Cardiomegaly,0.0699356234096692,0.0356234096692111,0.1094147582697201,0.1813174465240642,0.1490641711229946,0.2192513368983957,0.4039108695652174,0.3662207357859531,0.4424588371494724,*,*,*
Consolidation,0.2774202127659574,0.1489361702127659,0.4148936170212766,0.2189750733137829,0.1524926686217008,0.2873900293255132,0.3958322259136212,0.3122923588039867,0.4784053156146179,,,*
Edema,0.2733402985074626,0.1641791044776119,0.3955223880597014,0.3709948905109489,0.3127428411005054,0.4306569343065693,0.5310249574105623,0.4831591534530206,0.5764660594941682,,*,*
Enlarged Cardiomediastinum,0.1489554347826087,0.0543478260869565,0.2717391304347826,0.1295530701754386,0.0701754385964912,0.1973684210526315,0.225094054054054,0.1405405405405405,0.317681912681911,,,
Fracture,0.1873735849056604,0.0566037735849056,0.3584905660377358,0.1646289256198347,0.0743801652892562,0.2644628099173554,0.2288695652173913,0.1467391304347826,0.3206521739130434,,,
Lung Lesion,0.0219755555555555,0.0,0.1111111111111111,0.1574649717514124,0.0847457627118644,0.2429378531073446,0.3552289002557545,0.289002557544757,0.4296675191815857,,*,*
Lung Opacity,0.110798555377207,0.0754414125200642,0.1508828250401284,0.1599515,0.1326144230769231,0.189,0.2989324626865671,0.2574626865671642,0.3387880309988517,,*,*
Pleural Effusion,0.4070365671641791,0.3333333333333333,0.4795302334481431,0.5517690476190475,0.5121477162293488,0.5913508260447036,0.6918617432374409,0.6566031971463487,0.7273507943323315,*,*,*
Pleural Other,0.1937333333333333,0.0277777777777777,0.3888888888888889,0.27638375,0.1375,0.425,0.3662208333333333,0.2291666666666666,0.5104166666666666,,,
Pneumonia,0.1505119341563786,0.0864197530864197,0.2222222222222222,0.1649604046242774,0.1213872832369942,0.2080924855491329,0.2548613879003558,0.2010676156583629,0.3078291814946619,,,
Pneumothorax,0.3502341176470588,0.2,0.5058823529411764,0.3476214912280702,0.2543859649122807,0.4429824561403508,0.6197558352402746,0.5491990846681922,0.6887871853546911,,*,*
Support Devices,0.5719685512367492,0.5123674911660777,0.6321045120956776,0.5385256822612086,0.4990253411306042,0.578348515519568,0.6331887561108094,0.5931558935361216,0.6751765344921239,,,*


==> csv/quantile-archive/archive/quantile_Sens_at_Spec95.csv <==
Label,bottom_25_Mean,bottom_25_CI_Lower,bottom_25_CI_Upper,middle_50_Mean,middle_50_CI_Lower,middle_50_CI_Upper,top_25_Mean,top_25_CI_Lower,top_25_CI_Upper,sig_bottom_25_vs_middle_50,sig_bottom_25_vs_top_25,sig_middle_50_vs_top_25
Atelectasis,0.3117235087719298,0.2508771929824561,0.3929824561403509,0.2723129350348027,0.2325986078886311,0.3097447795823665,0.1836000678886625,0.143245078071962,0.2267481330617786,,*,*
Cardiomegaly,0.3231206106870229,0.2493638676844783,0.3994910941475827,0.2609284759358288,0.2159090909090909,0.3086705573837925,0.1817048494983277,0.1421404682274247,0.2207357859531772,,*,
Consolidation,0.3914382978723404,0.2364770867430442,0.5531914893617021,0.2572932551319647,0.1847507331378299,0.3284457478005865,0.2379009966777408,0.1561461794019933,0.3156146179401993,,,
Edema,0.626644776119403,0.5074626865671642,0.746268656716418,0.4432943065693431,0.3795620437956204,0.5051094890510949,0.3023673764906303,0.2529812606473594,0.3592599266151223,*,*,*
Enlarged Cardiomediastinum,0.2315847826086956,0.108695652173913,0.3695652173913043,0.1441526315789473,0.0789473684210526,0.2149122807017544,0.1592243243243243,0.0864864864864864,0.2432432432432432,,,
Fracture,0.2325226415094339,0.0754716981132075,0.4150943396226415,0.1646305785123967,0.0743801652892562,0.2644628099173554,0.1761532608695652,0.0978260869565217,0.2717391304347826,,,
Lung Lesion,0.0663266666666666,0.0,0.2222222222222222,0.1758378531073446,0.096045197740113,0.2655367231638418,0.1801920716112532,0.1202046035805626,0.2449390123942545,,,
Lung Opacity,0.2765613162118779,0.2150882825040128,0.3402889245585875,0.1839608999999999,0.151,0.2183855769230767,0.1720523009950248,0.1312189054726368,0.2156537026406427,,,
Pleural Effusion,0.6694432835820895,0.5796019900497512,0.7587064676616916,0.5852681243926141,0.5409275248560963,0.6311953352769679,0.4578891799055388,0.378801565544803,0.5345641906397596,,*,*
Pleural Other,0.2727555555555556,0.0833333333333333,0.5,0.33277625,0.1778605769230769,0.4875,0.2401697916666666,0.1145833333333333,0.375,,,
Pneumonia,0.2072415637860082,0.1316872427983539,0.2921810699588477,0.184428901734104,0.1401734104046242,0.2297687861271676,0.1810220640569395,0.1298932384341637,0.2330960854092526,,,
Pneumothorax,0.4946988235294117,0.3294117647058823,0.6588235294117647,0.4228903508771929,0.3289473684210526,0.5219298245614035,0.4583933638443935,0.3775743707093821,0.5377574370709383,,,
Support Devices,0.7740678445229683,0.7173144876325088,0.8268551236749117,0.5849772417153997,0.5386105488079173,0.6257309941520468,0.4339243346007604,0.36351376760122,0.4953829440521455,*,*,*


==> csv/quantile-archive/archive/quantile_evaluation_summary_test_rbtl_bonferroni.csv <==
Label,Quantile Group,Mean AUROC,AUROC CI Lower,AUROC CI Upper,Mean AUPRC,AUPRC CI Lower,AUPRC CI Upper,Mean Sens@Spec95,Sens@Spec95 CI Lower,Sens@Spec95 CI Upper,Mean Sens@Global_Spec95,Sens@Global_Spec95 CI Lower,Sens@Global_Spec95 CI Upper,Mean Spec@Global_Spec95,Spec@Global_Spec95 CI Lower,Spec@Global_Spec95 CI Upper,N Samples
Atelectasis,bottom_25,0.82508105,0.8000493966616117,0.8483618557453155,0.3903150008040262,0.33852683980508624,0.4436725874314833,0.3117235087719298,0.25087719298245614,0.3929824561403509,0.17804421052631578,0.13508771929824562,0.22766869095816408,0.9790126675313446,0.9727626459143969,0.9846519671422396,5196
Atelectasis,middle_50,0.7948402,0.7784952265711931,0.8109954816790728,0.4337476005249466,0.4024230734868574,0.4651593167052363,0.27231293503480275,0.2325986078886311,0.30974477958236657,0.24018022041763343,0.20649651972157773,0.27480925397108674,0.9583209364161849,0.9538728323699422,0.9630057803468208,10374
Atelectasis,top_25,0.7406324,0.7188266257827098,0.7608244655223992,0.4970841160298998,0.4645922793832881,0.530493820666323,0.18360006788866257,0.143245078071962,0.22674813306177868,0.32567623896809234,0.2839299702334325,0.36795655125594023,0.8946333780520527,0.8838207673732225,0.905285752616045,5200
Cardiomegaly,bottom_25,0.821899,0.7905271648214414,0.8501961602614476,0.2999055039862548,0.24730530185124577,0.3602604270872338,0.3231206106870229,0.24936386768447838,0.3994910941475827,0.0699356234096692,0.035623409669211195,0.10941475826972011,0.9931097708333333,0.9895833333333334,0.99625,5193
Cardiomegaly,middle_50,0.78325784,0.7659678470629913,0.7998441350001555,0.3820385927958951,0.3496964196773562,0.41598808951274896,0.26092847593582885,0.2159090909090909,0.3086705573837925,0.1813174465240642,0.14906417112299467,0.2192513368983957,0.9689373396353816,0.9644384424938105,0.9733288318703579,10382
Cardiomegaly,top_25,0.7208115,0.6999719266708081,0.7402674211905552,0.5634069298929628,0.5331146979218984,0.5934008785406342,0.18170484949832777,0.14214046822742474,0.22073578595317725,0.4039108695652174,0.36622073578595316,0.44245883714947243,0.8396931196706852,0.8279917671273155,0.8514469726098658,5195
Consolidation,bottom_25,0.84163594,0.7803570546782934,0.8934202039471039,0.13156220738147076,0.07411793445949613,0.2240498656509168,0.3914382978723404,0.2364770867430442,0.5531914893617021,0.2774202127659574,0.14893617021276595,0.4148936170212766,0.9747353252351096,0.9686520376175548,0.9806034482758621,5198
Consolidation,middle_50,0.80019,0.7669551307192215,0.830503214207979,0.12574906756983475,0.09649053482744127,0.16345981306911966,0.2572932551319647,0.18475073313782991,0.3284457478005865,0.21897507331378294,0.15249266862170088,0.2873900293255132,0.9601725931831774,0.9556735943944435,0.964719952162647,10375
Consolidation,top_25,0.78983665,0.7530783507686395,0.8233778740351015,0.19908645620046117,0.15229146157748114,0.25809476390656483,0.23790099667774084,0.15614617940199335,0.31561461794019935,0.39583222591362127,0.3122923588039867,0.47840531561461797,0.9033682189542483,0.8941993464052288,0.9121732026143791,5197
Edema,bottom_25,0.9146354,0.8814792467997624,0.9434688257483336,0.33499871738430337,0.23287202932146073,0.4541000926325541,0.626644776119403,0.5074626865671642,0.746268656716418,0.27334029850746266,0.16417910447761194,0.39552238805970147,0.9912593002569676,0.9875469460367662,0.9946629768728997,5193
Edema,middle_50,0.88641006,0.8691220816511375,0.9028029268750778,0.3813076924977989,0.332447552219378,0.4344074917287733,0.4432943065693431,0.3795620437956204,0.5051094890510949,0.3709948905109489,0.3127428411005054,0.4306569343065693,0.9628543832508251,0.9583333333333334,0.9672825034907336,10381
Edema,top_25,0.810971,0.7913339450955391,0.8298359101781478,0.548220891832369,0.5092236469783846,0.5880888036999771,0.30236737649063034,0.25298126064735943,0.3592599266151223,0.5310249574105623,0.4831591534530206,0.5764660594941682,0.8671478617603183,0.856539035305818,0.8779214321233217,5196
Enlarged Cardiomediastinum,bottom_25,0.7068995,0.6258824636156742,0.7828977725826777,0.0561202975071397,0.032559064431232146,0.09827547085671923,0.23158478260869564,0.10869565217391304,0.3695652173913043,0.1489554347826087,0.05434782608695652,0.2717391304347826,0.9678289684869839,0.9612448620082208,0.9741632413388138,5201
Enlarged Cardiomediastinum,middle_50,0.69427747,0.6437555168683712,0.7403660986285943,0.050097002689792704,0.03708458230019476,0.07107779795604822,0.14415263157894737,0.07894736842105263,0.2149122807017544,0.1295530701754386,0.07017543859649122,0.19736842105263158,0.9602137774711739,0.9558715724996399,0.9644229821622154,10375
Enlarged Cardiomediastinum,top_25,0.6893852,0.6312508727495487,0.7417644774684536,0.08243550007459005,0.05875273420066724,0.12093527077910865,0.15922432432432435,0.08648648648648649,0.24324324324324326,0.22509405405405405,0.14054054054054055,0.31768191268191104,0.9111129966061091,0.9025753643441805,0.919944100618886,5194
Fracture,bottom_25,0.6757168,0.5561803468144857,0.7908631802751468,0.054029143122997086,0.016925765640426853,0.15297009085056035,0.23252264150943397,0.07547169811320754,0.41509433962264153,0.1873735849056604,0.05660377358490566,0.3584905660377358,0.9648072136885086,0.9578512242181307,0.9712230215827338,5196
Fracture,middle_50,0.6716177,0.6059676134815583,0.7383815341270886,0.030334504451061645,0.018310580077422024,0.05464249653013586,0.1646305785123967,0.0743801652892562,0.2644628099173554,0.16462892561983472,0.0743801652892562,0.2644628099173554,0.9582881177502681,0.9538941417292134,0.9625471443460526,10380
Fracture,top_25,0.6527267,0.5851693888123218,0.7160801085141989,0.07900537971173745,0.05664403961612994,0.11441017485143753,0.1761532608695652,0.09782608695652174,0.2717391304347826,0.2288695652173913,0.14673913043478262,0.32065217391304346,0.9178151696606787,0.9089820359281438,0.9263473053892216,5194
Lung Lesion,bottom_25,0.7196735,0.6311087963672785,0.8047802727956035,0.01806967252695781,0.012370478957762209,0.02836688542718766,0.06632666666666666,0.0,0.2222222222222222,0.021975555555555554,0.0,0.1111111111111111,0.9845967804499612,0.9796353762606672,0.9891388673390225,5201
Lung Lesion,middle_50,0.7098035,0.6557379253781759,0.7613607248434653,0.050926794977239814,0.032972173188157566,0.08177133674948327,0.17583785310734465,0.096045197740113,0.2655367231638418,0.15746497175141244,0.0847457627118644,0.24293785310734464,0.9654188309140838,0.9610631620243233,0.9696939976461357,10373
Lung Lesion,top_25,0.6989138,0.6597345300591909,0.7364185539575724,0.16320870026928155,0.13430926153601322,0.2005164674597028,0.1801920716112532,0.12020460358056266,0.24493901239425458,0.35522890025575454,0.289002557544757,0.4296675191815857,0.8801929032258066,0.8708072520611543,0.8901144640998959,5196
Lung Opacity,bottom_25,0.7803959,0.7508618282584044,0.8074201627419545,0.3440258954283001,0.29781215337400874,0.39365932524519304,0.27656131621187796,0.21508828250401285,0.3402889245585875,0.11079855537720705,0.0754414125200642,0.1508828250401284,0.9821413732779358,0.9763831183030833,0.9873168598294336,5196
Lung Opacity,middle_50,0.7282179,0.7103676531177301,0.7453331627524816,0.38172047585363034,0.3561082936524913,0.4090101077059558,0.18396089999999998,0.151,0.21838557692307678,0.1599515,0.1326144230769231,0.189,0.957058452722063,0.9523638968481375,0.961676217765043,10376
Lung Opacity,top_25,0.6918915,0.6688321229356986,0.7136894690302702,0.49653258271843026,0.4638975610007977,0.5286165447434975,0.17205230099502486,0.13121890547263682,0.21565370264064274,0.29893246268656715,0.2574626865671642,0.33878803099885174,0.8926583286908079,0.8816155988857939,0.903899721448468,5198
Pleural Effusion,bottom_25,0.9422568,0.926611205133108,0.9557889431715011,0.6149121360067702,0.5430507109759761,0.6830260941680829,0.6694432835820895,0.5796019900497512,0.7587064676616916,0.40703656716417913,0.3333333333333333,0.4795302334481431,0.9850020246295137,0.9797537048632853,0.989563765393446,5193
Pleural Effusion,middle_50,0.91081405,0.9007605220262821,0.9206279783294751,0.7285827554224364,0.7010825948891471,0.7567959476019346,0.5852681243926141,0.5409275248560963,0.6311953352769679,0.5517690476190475,0.5121477162293488,0.5913508260447036,0.9565790630630631,0.9517392007392008,0.9613213213213213,10383
Pleural Effusion,top_25,0.8797903,0.8661413850692602,0.8928385337957969,0.8420966270784571,0.8202208332648248,0.8620200053253225,0.45788917990553885,0.378801565544803,0.5345641906397596,0.6918617432374409,0.6566031971463487,0.7273507943323315,0.8722702966841187,0.8589877835951134,0.8862129144851658,5194
Pleural Other,bottom_25,0.81264126,0.7033195221653351,0.8958299487829207,0.05022347438787557,0.01719664231824621,0.1360280220093448,0.2727555555555556,0.08333333333333333,0.5,0.1937333333333333,0.027777777777777776,0.3888888888888889,0.987397517936785,0.9827862800375889,0.9914679076982742,5193
Pleural Other,middle_50,0.82318884,0.7603676696236317,0.880902661383152,0.09314393240072186,0.03219845088164752,0.19193594914549186,0.33277625,0.17786057692307694,0.4875,0.27638375000000004,0.1375,0.425,0.9627034656829434,0.9585477138141928,0.9670905737307057,10381
Pleural Other,top_25,0.74773335,0.6710425392939494,0.8157223339264209,0.06556328855594598,0.03818328486110417,0.11630734523012769,0.24016979166666666,0.11458333333333333,0.375,0.36622083333333333,0.22916666666666666,0.5104166666666666,0.8865690588235294,0.8776470588235294,0.8956862745098039,5196
Pneumonia,bottom_25,0.71783215,0.668571201654581,0.7665235217947226,0.13525571879502396,0.09756556448211783,0.1880867204312084,0.20724156378600825,0.13168724279835392,0.29218106995884774,0.15051193415637862,0.08641975308641975,0.2222222222222222,0.966757341951121,0.960008079175924,0.9732924972422042,5194
Pneumonia,middle_50,0.69274765,0.6632020221306727,0.7217121477310474,0.15834103994206794,0.1312139209700353,0.19065067044221676,0.18442890173410403,0.14017341040462428,0.22976878612716764,0.16496040462427744,0.12138728323699421,0.20809248554913296,0.9561251883190589,0.9517313843931324,0.9603756062325869,10383
Pneumonia,top_25,0.6881666,0.6516325282362792,0.7236986143084673,0.24066699475915956,0.20132526415784047,0.2858810878474536,0.18102206405693952,0.1298932384341637,0.23309608540925267,0.25486138790035584,0.20106761565836298,0.30782918149466193,0.9192569423450659,0.9101705895055063,0.9282598043286879,5193
Pneumothorax,bottom_25,0.8783892,0.8267633924117455,0.9213001532050279,0.1843681428021287,0.09971662387962314,0.3019487887751671,0.49469882352941175,0.32941176470588235,0.6588235294117647,0.3502341176470588,0.2,0.5058823529411764,0.9709370399373533,0.9647611589663273,0.9770947533281128,5193
Pneumothorax,middle_50,0.8535996,0.8186753220283068,0.8853797248922861,0.17287055535292947,0.12058261674981212,0.2410476613035281,0.42289035087719296,0.32894736842105265,0.5219298245614035,0.3476214912280702,0.2543859649122807,0.44298245614035087,0.9687040768094536,0.9646479566715903,0.9726243229935992,10383
Pneumothorax,top_25,0.85432327,0.8261151708089388,0.8807643013504836,0.4502888037255936,0.3840937346418573,0.5179569977128171,0.45839336384439355,0.37757437070938216,0.5377574370709383,0.6197558352402746,0.5491990846681922,0.6887871853546911,0.8875250157662392,0.878494849695186,0.8969939037208324,5194
Support Devices,bottom_25,0.93432003,0.9160913851398688,0.9503023669123649,0.72781065242248,0.6737865248033078,0.7778609229116362,0.7740678445229683,0.7173144876325088,0.8268551236749117,0.5719685512367492,0.5123674911660777,0.6321045120956776,0.978987551329155,0.9729846552842014,0.9844391614437,5193
Support Devices,middle_50,0.90213376,0.8900570335296484,0.9128755318430753,0.72734937141868,0.6998799772159696,0.753920867398275,0.5849772417153997,0.5386105488079173,0.6257309941520468,0.5385256822612086,0.49902534113060426,0.578348515519568,0.9584145823331733,0.9535525684109457,0.9632741238598176,10384
Support Devices,top_25,0.859758,0.8437195705679746,0.875350424532707,0.7625926364485633,0.7327512008205094,0.7904020060023047,0.43392433460076046,0.36351376760122006,0.49538294405214556,0.6331887561108094,0.5931558935361216,0.6751765344921239,0.8890184964200478,0.8768582476592619,0.9009546539379475,5193


==> csv/quantile/0201/quantile_evaluation_summary_Feb01_AUPRC.csv <==
Label,bottom_25_Mean,bottom_25_CI_Lower,bottom_25_CI_Upper,middle_50_Mean,middle_50_CI_Lower,middle_50_CI_Upper,top_25_Mean,top_25_CI_Lower,top_25_CI_Upper,sig_bottom_25_vs_middle_50,sig_bottom_25_vs_top_25,sig_middle_50_vs_top_25
Atelectasis,0.3955862923617139,0.342189325145712,0.4529418932548413,0.4422204839643533,0.4123470784400957,0.47444249951088,0.4891246972503584,0.4560415359294312,0.5228131201187992,,*,
Cardiomegaly,0.2532744731435848,0.2051043692245955,0.3084693526669035,0.4042915558137714,0.3721250007683211,0.4375676279736371,0.5568000596046331,0.5259321593984722,0.5873079702322169,*,*,*
Consolidation,0.154209639945275,0.0853862700200225,0.2590732127344346,0.1222677103013037,0.094949325340083,0.1593128406623729,0.191549168759736,0.1470605074867552,0.2467320568486173,,,
Edema,0.2433653218707643,0.1517574956084071,0.3630128797360201,0.4035959740834822,0.3551502105557446,0.453509569614733,0.5422538574464129,0.5033147298810499,0.5830518162825148,,*,*
Enlarged Cardiomediastinum,0.0488468620099064,0.0308937503337447,0.0814512485247382,0.0764521860576608,0.0534957243418804,0.1137447369908958,0.0561538117637492,0.0421396219342371,0.0803655227043401,,,
Fracture,0.0387528473946105,0.01047074232185,0.1296197669301631,0.0355491288843088,0.0208536719862561,0.0636539976718984,0.0809852299108054,0.0583634817040681,0.1153670770268685,,,
Lung Lesion,0.0319348390821778,0.0129945328387847,0.1119231605204028,0.043621345130437,0.0287927943468827,0.0713332941451403,0.1645070279915272,0.1360830395617392,0.2010307425087898,,*,*
Lung Opacity,0.3531873039753149,0.3077799924178715,0.4023559812051795,0.3847599930025068,0.3590247690569068,0.4126632233084413,0.4910115290419101,0.4585557933553676,0.5245410517823994,,*,*
Pleural Effusion,0.5420259511937541,0.4648448752683577,0.6204169779058645,0.736804465287139,0.7095646055955221,0.763624552543296,0.8398791021789556,0.8178401614523634,0.8606237281878795,*,*,*
Pleural Other,0.0354951202812067,0.017292857074714,0.0740110928176498,0.0737827011558751,0.0213982663333409,0.1722648694091514,0.0826206677604111,0.0484209526629904,0.1443386999437325,,,
Pneumonia,0.1423044270827682,0.1030515002648099,0.1960178487771183,0.160814168050521,0.1333506293387582,0.1927486848444084,0.2354066987207292,0.1946068178106276,0.2807101109650421,,,*
Pneumothorax,0.1363153570266375,0.0658691901411732,0.2461108292628845,0.2568970818982374,0.1898627604260818,0.333440513597347,0.4154870671813949,0.3500551042507068,0.484528018196958,,*,*
Support Devices,0.6803438402472762,0.6191727358631507,0.7387319591764714,0.7302161950363304,0.7029896838790931,0.7566748336983941,0.7688220572417984,0.7406002692592542,0.7959373113736364,,*,


==> csv/quantile/0201/quantile_evaluation_summary_Feb01_AUROC.csv <==
Label,bottom_25_Mean,bottom_25_CI_Lower,bottom_25_CI_Upper,middle_50_Mean,middle_50_CI_Lower,middle_50_CI_Upper,top_25_Mean,top_25_CI_Lower,top_25_CI_Upper,sig_bottom_25_vs_middle_50,sig_bottom_25_vs_top_25,sig_middle_50_vs_top_25
Atelectasis,0.83071095,0.8055809437082364,0.8539233242089931,0.79539704,0.7796446791061988,0.8113029891481767,0.73842347,0.7164647559706981,0.7588875777446307,,*,*
Cardiomegaly,0.8093504,0.7731569365813182,0.842125262090793,0.78597766,0.7688080835800905,0.8021426829007955,0.72808737,0.7079804975252885,0.7482215320834746,,*,*
Consolidation,0.85391015,0.788353485098252,0.905713772888367,0.8004007,0.7693479181482241,0.8310306166227047,0.7774766,0.7401233314321591,0.811286561191082,,,
Edema,0.90013593,0.8582610404262176,0.9347561734227032,0.8867472,0.8706552139841593,0.9027998349987544,0.81162655,0.7922926529095723,0.8299672117600074,,*,*
Enlarged Cardiomediastinum,0.7065852,0.6242083876178814,0.7815056127997542,0.7246032,0.6794572506959622,0.7710084830339138,0.6576601,0.597431150995768,0.7185968327980774,,,
Fracture,0.6280781,0.5075544122319955,0.7459665207908703,0.68071604,0.6064232461727582,0.7519148777310664,0.660101,0.5952283032811605,0.7206267504737927,,,
Lung Lesion,0.7323991,0.6348616630985187,0.8188824324653696,0.70435244,0.6443199864946879,0.7606204406573221,0.6953814,0.6551612123847008,0.7336878476234582,,,
Lung Opacity,0.77641815,0.7483438866642805,0.8037755255515758,0.7303807,0.7132260932372166,0.7475777088449551,0.69201523,0.6695577137745343,0.7147471809616455,*,*,
Pleural Effusion,0.94201034,0.9248946701104824,0.956951177234833,0.90932804,0.8986935921586476,0.919137399815596,0.87633514,0.8630966021464421,0.8896428206792244,*,*,*
Pleural Other,0.8374905,0.760097090441447,0.90174297862328,0.7983238,0.727364287009606,0.8661861589321721,0.75887644,0.6894386302966338,0.8276812127003299,,,
Pneumonia,0.70816934,0.6551846152314773,0.7544596929962818,0.6965621,0.6666283326653334,0.7251294887982882,0.6936605,0.6574269545766024,0.7289628957326595,,,
Pneumothorax,0.8622253,0.8059499071194576,0.9083735182881356,0.8806965,0.8506596642044875,0.90681471824646,0.84198505,0.8120811957579392,0.8719101379697138,,,
Support Devices,0.91815627,0.8950652614235878,0.9387081127900344,0.9039062,0.8927589032512445,0.9147375957323954,0.8578274,0.8419593186332629,0.8729818624945788,,*,*


==> csv/quantile/quantile_AUPRC.csv <==
Label,bottom_25_Mean,bottom_25_CI_Lower,bottom_25_CI_Upper,middle_50_Mean,middle_50_CI_Lower,middle_50_CI_Upper,top_25_Mean,top_25_CI_Lower,top_25_CI_Upper,sig_bottom_25_vs_middle_50,sig_bottom_25_vs_top_25,sig_middle_50_vs_top_25
Atelectasis,0.3955862923617139,0.342189325145712,0.4529418932548413,0.4422204839643533,0.4123470784400957,0.47444249951088,0.4891246972503584,0.4560415359294312,0.5228131201187992,,*,
Cardiomegaly,0.2532744731435848,0.2051043692245955,0.3084693526669035,0.4042915558137714,0.3721250007683211,0.4375676279736371,0.5568000596046331,0.5259321593984722,0.5873079702322169,*,*,*
Consolidation,0.154209639945275,0.0853862700200225,0.2590732127344346,0.1222677103013037,0.094949325340083,0.1593128406623729,0.191549168759736,0.1470605074867552,0.2467320568486173,,,
Edema,0.2433653218707643,0.1517574956084071,0.3630128797360201,0.4035959740834822,0.3551502105557446,0.453509569614733,0.5422538574464129,0.5033147298810499,0.5830518162825148,,*,*
Enlarged Cardiomediastinum,0.0488468620099064,0.0308937503337447,0.0814512485247382,0.0764521860576608,0.0534957243418804,0.1137447369908958,0.0561538117637492,0.0421396219342371,0.0803655227043401,,,
Fracture,0.0387528473946105,0.01047074232185,0.1296197669301631,0.0355491288843088,0.0208536719862561,0.0636539976718984,0.0809852299108054,0.0583634817040681,0.1153670770268685,,,
Lung Lesion,0.0319348390821778,0.0129945328387847,0.1119231605204028,0.043621345130437,0.0287927943468827,0.0713332941451403,0.1645070279915272,0.1360830395617392,0.2010307425087898,,*,*
Lung Opacity,0.3531873039753149,0.3077799924178715,0.4023559812051795,0.3847599930025068,0.3590247690569068,0.4126632233084413,0.4910115290419101,0.4585557933553676,0.5245410517823994,,*,*
Pleural Effusion,0.5420259511937541,0.4648448752683577,0.6204169779058645,0.736804465287139,0.7095646055955221,0.763624552543296,0.8398791021789556,0.8178401614523634,0.8606237281878795,*,*,*
Pleural Other,0.0354951202812067,0.017292857074714,0.0740110928176498,0.0737827011558751,0.0213982663333409,0.1722648694091514,0.0826206677604111,0.0484209526629904,0.1443386999437325,,,
Pneumonia,0.1423044270827682,0.1030515002648099,0.1960178487771183,0.160814168050521,0.1333506293387582,0.1927486848444084,0.2354066987207292,0.1946068178106276,0.2807101109650421,,,*
Pneumothorax,0.1363153570266375,0.0658691901411732,0.2461108292628845,0.2568970818982374,0.1898627604260818,0.333440513597347,0.4154870671813949,0.3500551042507068,0.484528018196958,,*,*
Support Devices,0.6803438402472762,0.6191727358631507,0.7387319591764714,0.7302161950363304,0.7029896838790931,0.7566748336983941,0.7688220572417984,0.7406002692592542,0.7959373113736364,,*,


==> csv/quantile/quantile_Sens_at_Global_Spec95.csv <==
Label,bottom_25_Mean,bottom_25_CI_Lower,bottom_25_CI_Upper,middle_50_Mean,middle_50_CI_Lower,middle_50_CI_Upper,top_25_Mean,top_25_CI_Lower,top_25_CI_Upper,sig_bottom_25_vs_middle_50,sig_bottom_25_vs_top_25,sig_middle_50_vs_top_25
Atelectasis,0.1917338652482269,0.1436170212765957,0.2446808510638297,0.2348963800904977,0.2014869039331709,0.269666942220675,0.3288807665505226,0.2871080139372822,0.3721254355400696,,*,*
Cardiomegaly,0.0465485955056179,0.0168539325842696,0.0842696629213483,0.193460237946149,0.1615529117094552,0.2254226675015654,0.4028903468208092,0.3658959537572254,0.4426422854602043,*,*,*
Consolidation,0.3130846153846153,0.1758241758241758,0.4615384615384615,0.2072194690265486,0.1422679827547084,0.2772861356932153,0.3955052287581699,0.3112053795877325,0.4803921568627451,,,*
Edema,0.2462166666666667,0.1296296296296296,0.3775106837606809,0.390546408839779,0.3331890140246494,0.4485789417764552,0.5206,0.4737295434969854,0.5650301464254953,,*,*
Enlarged Cardiomediastinum,0.14110625,0.0520833333333333,0.25,0.1940752,0.124,0.268,0.1433226415094339,0.0691823899371069,0.2327044025157232,,,
Fracture,0.1544133333333333,0.0222222222222222,0.3333333333333333,0.1774201612903226,0.0887096774193548,0.2741935483870967,0.2281920634920634,0.1428571428571428,0.3174603174603174,,,
Lung Lesion,0.0450727272727272,0.0,0.1590909090909091,0.1513268292682926,0.073170731707317,0.2378048780487804,0.34758,0.2795773979107313,0.4172839506172839,,*,*
Lung Opacity,0.12781875,0.090625,0.1715174278846149,0.1659109382839939,0.1406065459878806,0.1936778725539387,0.2860332290362954,0.2471839799749687,0.3265151150476555,,*,*
Pleural Effusion,0.3908849358974359,0.3108974358974359,0.4704203648915177,0.5470943942992874,0.5088973140873378,0.5866983372921615,0.6903096121416525,0.6548182319366974,0.7262947528862367,*,*,*
Pleural Other,0.1715742857142857,0.0285714285714285,0.3714285714285714,0.2232263888888889,0.0972222222222222,0.375,0.4008133333333333,0.2666666666666666,0.5406776556776527,,,
Pneumonia,0.1650764258555133,0.1026615969581749,0.2357414448669201,0.1605434720229555,0.1190817790530846,0.2062713828495746,0.2580877094972067,0.2048417132216015,0.3147113594040968,,,
Pneumothorax,0.2681065789473684,0.1184210526315789,0.4342105263157895,0.433807037037037,0.3481481481481481,0.5222222222222223,0.6005962871287128,0.5297029702970297,0.6732673267326733,,*,*
Support Devices,0.4822694949494949,0.4161616161616162,0.5494949494949495,0.5492552709359606,0.5104575596816976,0.5900350511557406,0.6419121509824197,0.6018614270941055,0.6835573940020683,,*,*


==> csv/quantile/quantile_Sens_at_Spec95.csv <==
Label,bottom_25_Mean,bottom_25_CI_Lower,bottom_25_CI_Upper,middle_50_Mean,middle_50_CI_Lower,middle_50_CI_Upper,top_25_Mean,top_25_CI_Lower,top_25_CI_Upper,sig_bottom_25_vs_middle_50,sig_bottom_25_vs_top_25,sig_middle_50_vs_top_25
Atelectasis,0.3298489361702128,0.2606382978723404,0.4024822695035461,0.2762286199095022,0.2409502262443439,0.3133484162895927,0.1838924738675958,0.1430166175288126,0.2264808362369338,,*,*
Cardiomegaly,0.2932485955056179,0.2162921348314606,0.3792134831460674,0.2683272385723231,0.2254226675015654,0.3148222628967774,0.1859726011560693,0.1468208092485549,0.2236994219653179,,,*
Consolidation,0.4396527472527472,0.2857142857142857,0.6153846153846154,0.2473713864306784,0.1769911504424778,0.3274336283185841,0.2320137254901961,0.15359477124183,0.3137254901960784,,,
Edema,0.5948287037037037,0.4537037037037037,0.7314814814814815,0.4471062154696132,0.3895027624309392,0.505524861878453,0.2985743324720068,0.2448138209766116,0.3540051679586563,,*,*
Enlarged Cardiomediastinum,0.1785677083333333,0.0729166666666666,0.2916666666666667,0.2011748,0.1289153846153846,0.284,0.1071767295597484,0.0440251572327044,0.1886792452830188,,,
Fracture,0.1878799999999999,0.0273076923076923,0.3777777777777777,0.1869427419354838,0.0887096774193548,0.2983870967741935,0.1817391534391534,0.1005291005291005,0.2751322751322751,,,
Lung Lesion,0.1200568181818181,0.0,0.2954545454545454,0.1778628048780487,0.0975609756097561,0.274390243902439,0.1765955555555555,0.1185185185185185,0.2395061728395061,,,
Lung Opacity,0.28404265625,0.2234375,0.346875,0.1924366281986954,0.1575514300050175,0.227295534370296,0.1674818523153942,0.1265512178684894,0.2076164917685566,,*,
Pleural Effusion,0.6511307692307693,0.5608974358974359,0.7467948717948718,0.587639809976247,0.5416764114745113,0.6350456787867713,0.4424615514333895,0.3655143338954469,0.5193929173693086,,*,*
Pleural Other,0.2856599999999999,0.0857142857142857,0.5142857142857142,0.3055055555555556,0.1527777777777778,0.4722222222222222,0.2770419047619047,0.1428571428571428,0.419047619047619,,,
Pneumonia,0.218509505703422,0.1482889733840304,0.2965779467680608,0.174328837876614,0.1291248206599713,0.2209469153515064,0.1889148975791434,0.1378026070763501,0.2420856610800744,,,
Pneumothorax,0.4263,0.2631578947368421,0.5921052631578947,0.5086448148148147,0.4148148148148148,0.5962962962962963,0.447524504950495,0.3712871287128713,0.5321782178217822,,,
Support Devices,0.7139830303030303,0.646926961926962,0.7797979797979798,0.5951011330049262,0.545320197044335,0.639296134899583,0.4123214064115822,0.3417786970010341,0.4885062843051466,*,*,*


==> csv/quantile/quantile_Spec_at_Global_Spec95.csv <==
Label,bottom_25_Mean,bottom_25_CI_Lower,bottom_25_CI_Upper,middle_50_Mean,middle_50_CI_Lower,middle_50_CI_Upper,top_25_Mean,top_25_CI_Lower,top_25_CI_Upper,sig_bottom_25_vs_middle_50,sig_bottom_25_vs_top_25,sig_middle_50_vs_top_25
Atelectasis,0.9777323916325212,0.9717489756307958,0.98361009273237,0.961899128109742,0.9572192513368984,0.9666356661241572,0.8886038257173221,0.8775847093926266,0.8993092454835282,*,*,*
Cardiomegaly,0.9929863871101012,0.989258417682297,0.996075191076224,0.967268598428783,0.9628828418535808,0.971649777980189,0.8461278371354317,0.8343138452653325,0.8573491192607565,*,*,*
Consolidation,0.9771223614646564,0.9712159780693166,0.9825729391031915,0.9594040342663612,0.9548759836637116,0.9638410200219144,0.9023502659574468,0.8932078559738135,0.911620294599018,*,*,*
Edema,0.9912934526150216,0.9874164372788046,0.9946913094769956,0.9614318836077456,0.9569224396810604,0.965804199424889,0.8706087010411502,0.8597493421303536,0.8815071888943976,*,*,*
Enlarged Cardiomediastinum,0.96776101196313,0.9611688566385566,0.974112571092371,0.952514244817374,0.9480750246791708,0.957035651909788,0.9269461477362988,0.9187847498014295,0.9350675138999206,*,*,*
Fracture,0.9646484777971688,0.957727360868722,0.9714950552646888,0.9579895219512194,0.9536585365853658,0.962439024390244,0.9185275724275724,0.9094905094905096,0.9274268039652654,,*,*
Lung Lesion,0.9807684016313848,0.9751408040396192,0.9858224898038456,0.9685280751541246,0.9644779332615716,0.97260005871416,0.8774149300480268,0.8682397160158697,0.8872415953226144,*,*,*
Lung Opacity,0.9802942675159236,0.9743026575884032,0.9855040632549968,0.9575761745766754,0.952897686620558,0.9624373956594324,0.894105361111111,0.8833333333333333,0.905,*,*,*
Pleural Effusion,0.9842405366653012,0.979311757476444,0.9889389594428512,0.9572680923039748,0.9525190286335627,0.9621567178743692,0.8693644932671863,0.8550673281360737,0.8830616583982991,*,*,*
Pleural Other,0.9821912790697672,0.976937984496124,0.987015503875969,0.9678749757516976,0.9636275460717748,0.9722377452809072,0.8811730542452829,0.872248427672956,0.8903301886792453,*,*,*
Pneumonia,0.9661350101419878,0.959026369168357,0.9724137931034482,0.9538380446004544,0.9493082799917406,0.9583935577121618,0.9249275713978956,0.9160403693364828,0.9336482714193688,*,*,*
Pneumothorax,0.9737574247753028,0.9675654552559594,0.9796348483482128,0.9684365373193426,0.9644624826766977,0.972359053043571,0.8858071458333334,0.8766666666666667,0.8947916666666667,,*,*
Support Devices,0.98257564293305,0.9770456960680128,0.987672688629118,0.9581150832634476,0.9531568228105908,0.9628334915354204,0.8821350721080086,0.869898741945382,0.8943759293789977,*,*,*


==> csv/quantile_bow/bow_quantile_evaluation_summary_test_rbtl_bonferroni.csv <==
Label,Quantile Group,Mean AUROC,AUROC CI Lower,AUROC CI Upper,Mean AUPRC,AUPRC CI Lower,AUPRC CI Upper,Mean Sens@Spec95,Sens@Spec95 CI Lower,Sens@Spec95 CI Upper,Mean Sens@Global_Spec95,Sens@Global_Spec95 CI Lower,Sens@Global_Spec95 CI Upper,Mean Spec@Global_Spec95,Spec@Global_Spec95 CI Lower,Spec@Global_Spec95 CI Upper,N Samples
Atelectasis,bottom_25,0.8480348587036133,0.8235766539206871,0.8718999419074791,0.4358288091139304,0.3790723057656522,0.49655469331721025,0.39229925233644863,0.31962616822429907,0.4654205607476635,0.23695887850467287,0.18130841121495328,0.29489935298346454,0.9786884129363891,0.9725851360034269,0.9841507817519811,5204
Atelectasis,middle_50,0.7946402430534363,0.7789717459907899,0.8105898723006248,0.45605650778358914,0.4259928643271602,0.4879798886862918,0.28727494565217393,0.2467391304347826,0.3254191053511704,0.2551934782608696,0.21956521739130436,0.2902173913043478,0.957715058685446,0.9528169014084507,0.9625586854460094,10360
Atelectasis,top_25,0.7246769666671753,0.7034625816803712,0.7459497259213373,0.45885416105340837,0.42664337990817963,0.49052798085931965,0.1650994971264368,0.12229083775419983,0.20402298850574713,0.28667607758620695,0.2435344827586207,0.3290229885057471,0.8976112218143683,0.8869952805453593,0.9084950183534347,5206
Cardiomegaly,bottom_25,0.8195676803588867,0.7882294597534033,0.8495946377515793,0.2665786890266397,0.21342897965362678,0.329688002081238,0.29258806818181815,0.21875,0.3693181818181818,0.06972045454545454,0.03409090909090909,0.11647727272727272,0.993044972124716,0.9894693371876936,0.9960768118934544,5195
Cardiomegaly,middle_50,0.7825609445571899,0.7657599472082578,0.7987763967651587,0.4081755269122142,0.37659639131891853,0.44036135861323317,0.2579951980792317,0.21202211653892325,0.3023836457659985,0.1980269507803121,0.16686674669867949,0.22869147659063627,0.9636963171179441,0.9592703074804957,0.9679899036255163,10382
Cardiomegaly,top_25,0.7421844601631165,0.7208423283237677,0.7621772842911573,0.5589216254125223,0.5257077705274856,0.5909220974387974,0.19979717717717718,0.15855855855855855,0.24010279510279492,0.40120018018018017,0.3616990066990067,0.44504504504504505,0.8570918083900227,0.8460884353741497,0.8681972789115646,5193
Consolidation,bottom_25,0.8622269630432129,0.8181142968627123,0.9002257289794775,0.14009820746076254,0.0897694098982029,0.2216150705521156,0.3721957264957265,0.23931623931623933,0.5194115713346457,0.24332393162393165,0.1282051282051282,0.358974358974359,0.9714456855791963,0.9645390070921985,0.9775413711583925,5193
Consolidation,middle_50,0.8246236443519592,0.7913906700336016,0.8561141057656361,0.16421827428763094,0.12435638158782424,0.21572662092503314,0.3643345454545454,0.2818181818181818,0.45151515151515154,0.33691363636363636,0.2606060606060606,0.41748834498834403,0.9569012878107218,0.9526804432464809,0.9614426628577571,10347
Consolidation,top_25,0.7506839036941528,0.7128258239764433,0.787322872533248,0.15667177234270835,0.11794427039217557,0.208178492867694,0.18325916955017302,0.11764705882352941,0.25951557093425603,0.27755813148788927,0.20069204152249134,0.35986159169550175,0.9139834648856507,0.9050799433313095,0.9230924913985024,5230
Edema,bottom_25,0.90756756067276,0.8731596419444451,0.937791928075827,0.2908826077857603,0.19967658034254065,0.39712076981644767,0.6145507352941176,0.47962386877828056,0.7483173076923054,0.2673948529411765,0.16176470588235295,0.38235294117647056,0.9869950563575243,0.9820051413881749,0.991101443543603,5193
Edema,middle_50,0.8887970447540283,0.8734669974217049,0.9031538579326409,0.4255911404190442,0.378816994249832,0.47505465036284206,0.45655919117647065,0.3936628016591252,0.5171568627450981,0.40036642156862745,0.34558823529411764,0.45588235294117646,0.9594551518324607,0.9549738219895288,0.9638743455497382,10366
Edema,top_25,0.8257596492767334,0.805489635352905,0.8450701718146985,0.5372551679469619,0.49518723610045606,0.5793277586113936,0.32301709894332375,0.27185398655139287,0.37752161383285304,0.5294459173871277,0.4786060001477869,0.5761490430798785,0.8835190647482015,0.8733812949640288,0.8932853717026379,5211
Enlarged Cardiomediastinum,bottom_25,0.7751579284667969,0.7097491001853576,0.8363641451184565,0.06635482468654148,0.041233397594771654,0.1151157276784437,0.19546808510638294,0.0851063829787234,0.32978723404255317,0.15658936170212764,0.05562602291325698,0.26595744680851063,0.9702844283192782,0.9639144930378506,0.9764659737203373,5193
Enlarged Cardiomediastinum,middle_50,0.6957768797874451,0.6440972805023193,0.7455180533803426,0.06220354039646818,0.04276635430211759,0.0955802860761271,0.17485922746781116,0.10300429184549356,0.2532188841201717,0.1690884120171674,0.10300429184549356,0.2446351931330472,0.9517816251974723,0.9472748815165877,0.9561611374407583,10361
Enlarged Cardiomediastinum,top_25,0.654037594795227,0.5951067705567067,0.7105902678691421,0.06646258802064473,0.048529543066774615,0.09700142774152143,0.11839382022471909,0.056179775280898875,0.19662921348314608,0.17253426966292135,0.0898876404494382,0.25842696629213485,0.9258779475982531,0.9168775002290286,0.9342539011207133,5216
Fracture,bottom_25,0.6588984131813049,0.595078099003205,0.719291838315817,0.0333632885489117,0.02052030835220132,0.05859848880999109,0.19092204301075266,0.11290322580645161,0.2849462365591398,0.1805483870967742,0.10215053763440861,0.26881720430107525,0.953773061760841,0.9500174486048337,0.9574494712471059,16167
Fracture,middle_50,,,,,,,,,,,,,,,,0
Fracture,top_25,0.6806759238243103,0.6373995641103157,0.722657505594767,0.048620161669214144,0.0357216872097034,0.06676621014518022,0.2007486033519553,0.1424581005586592,0.26256983240223464,0.20447150837988826,0.1452513966480447,0.2681564245810056,0.9470502915666194,0.944197032692402,0.9500171509776058,20765
Lung Lesion,bottom_25,0.6762468814849854,0.5582798993358246,0.7819526342245247,0.016409752664444312,0.009586178596121372,0.033795545341940084,0.07718780487804879,0.0,0.24390243902439024,0.04829024390243903,0.0,0.17073170731707318,0.9856324544397054,0.980612640558356,0.9901124466847615,5199
Lung Lesion,middle_50,0.7138588428497314,0.6585644131669631,0.7675375267863273,0.05824448524022837,0.0355014375632856,0.10105481530084527,0.19003463687150837,0.10614525139664804,0.27932960893854747,0.1586826815642458,0.08379888268156424,0.24581005586592178,0.9641693451501724,0.9598227474150665,0.9682914820285574,10334
Lung Lesion,top_25,0.7065790295600891,0.6665758143250758,0.7436406246744669,0.16224639139037994,0.13306296343513926,0.19816254803707103,0.17215699745547072,0.11195928753180662,0.2340966921119593,0.3489997455470738,0.27989821882951654,0.4223918575063613,0.8823845375722543,0.8732452518579686,0.8912056151940545,5237
Lung Opacity,bottom_25,0.7780014872550964,0.7502247927280573,0.805139823945669,0.34812144591791255,0.3041147890607174,0.3980841116011023,0.28330559875583206,0.2177293934681182,0.3452566096423017,0.1345760497667185,0.09486780715396578,0.1753828209115918,0.9793875383267631,0.973718791064389,0.9848883048620236,5209
Lung Opacity,middle_50,0.7330787777900696,0.7162032002439865,0.7501237911673693,0.3975119364106491,0.3709550194413677,0.4263518699681816,0.1913001984126984,0.16132383241758244,0.22172619047619047,0.18176190476190474,0.15537145146520148,0.21031746031746032,0.9538547992810065,0.948831635710006,0.958777711204314,10361
Lung Opacity,top_25,0.696986198425293,0.6747336007081546,0.7192720676843937,0.48299809648612374,0.45218408579691455,0.5148867852562451,0.1533928117048346,0.11641221374045801,0.1921119592875318,0.26546062340966925,0.227735368956743,0.307106331963202,0.9042128169790518,0.8936052921719956,0.915380374862183,5200
Pleural Effusion,bottom_25,0.9507032036781311,0.9357649125731908,0.9639839173509525,0.6130143349282504,0.5371328111076172,0.6841226444606414,0.7095935028248589,0.6242937853107344,0.7966101694915254,0.45344915254237295,0.3757062146892655,0.5310734463276836,0.9818745825602968,0.9764996907854051,0.9868068439497011,5205
Pleural Effusion,middle_50,0.9139318466186523,0.9041223911138682,0.923487456716024,0.7383288487300356,0.7101508888627748,0.76598213082034,0.6041501197891711,0.5588063469831558,0.6514337842320589,0.5471469094393867,0.5089740518226383,0.5867476318602334,0.9609432037662966,0.9560598744567842,0.965810134457527,10371
Pleural Effusion,top_25,0.8695277571678162,0.8551680750571764,0.8830073813979442,0.8358485858576729,0.813667914432204,0.8563418225989764,0.44104574105621813,0.37531041147949157,0.5186418883501506,0.6850847529812606,0.6465076660988075,0.7217935067487877,0.8637363668306394,0.8496134926212228,0.8777231201686577,5194
Pleural Other,bottom_25,0.738192081451416,0.6172874871354836,0.8362653759809638,0.03151565241754515,0.014951654535290702,0.08716439705959908,0.2146431818181818,0.045454545454545456,0.4090909090909091,0.11821590909090908,0.0,0.2727272727272727,0.9731211844660193,0.9668405526512323,0.9790291262135923,5194
Pleural Other,middle_50,0.8525621891021729,0.7956556346554022,0.9028798949259975,0.09393530057751315,0.03965425041007805,0.1908237575757613,0.3847707317073171,0.23170731707317074,0.5487804878048781,0.3741756097560976,0.21951219512195122,0.524390243902439,0.9550838082137945,0.9505796816663392,0.9597170367459226,10260
Pleural Other,top_25,0.782571017742157,0.7151304037525104,0.8430834293365478,0.070850834119959,0.039098904568106135,0.13927332017013416,0.23508372093023253,0.11627906976744186,0.37209302325581395,0.3300093023255814,0.18604651162790697,0.47674418604651164,0.9173822562141491,0.9084130019120459,0.9258126195028681,5316
Pneumonia,bottom_25,0.7212163805961609,0.6896892465077914,0.7531831287420713,0.16934021758001933,0.13864402707541154,0.2067313247424129,0.21929379432624113,0.16489361702127658,0.2783687943262411,0.1916241134751773,0.1400709219858156,0.24427509547190343,0.9582569447736431,0.9530694477364304,0.9633528269549838,9002
Pneumonia,middle_50,0.6828678846359253,0.6459232486211337,0.7197920026687474,0.1389890582564463,0.11506054378137047,0.16962852986349122,0.1203132743362832,0.06858407079646017,0.1747787610619469,0.0972807522123894,0.05752212389380531,0.1415929203539823,0.9556811253801961,0.9491382223724231,0.96214937478878,6370
Pneumonia,top_25,0.7028828859329224,0.6621934400154994,0.7411170768050045,0.24520990516273058,0.19831327132865867,0.2959634639938835,0.24163762993762994,0.18087318087318088,0.30353430353430355,0.2948744282744283,0.23700623700623702,0.35550935550935553,0.9289832418141143,0.9204799674598332,0.9375635550132194,5398
Pneumothorax,bottom_25,0.8275972604751587,0.7636218440074187,0.8857287644193722,0.08970651162114159,0.042475144270749804,0.17929640560103555,0.3418333333333333,0.18840579710144928,0.5217391304347826,0.1941376811594203,0.057971014492753624,0.34782608695652173,0.9815626123541786,0.9762860967680245,0.9864218779881431,5298
Pneumothorax,middle_50,0.879091203212738,0.8513032659888268,0.904641455411911,0.26637295346910617,0.19887832618063778,0.3466840656907793,0.4959567857142857,0.40714285714285714,0.5857142857142857,0.4313471428571428,0.3464285714285714,0.5214285714285715,0.964231176235247,0.9598148475849015,0.9685708295505255,10278
Pneumothorax,top_25,0.8515167236328125,0.8201992290524336,0.8802382834828816,0.4038958557997359,0.33510015453600134,0.4719770546910276,0.45338229426433907,0.3740648379052369,0.5361596009975063,0.6132633416458853,0.5411471321695761,0.6907730673316709,0.8858116628416441,0.876486542875026,0.895263926559566,5194
Support Devices,bottom_25,0.9356280565261841,0.9155613030378635,0.9533017924198738,0.726793640994187,0.6701989985209424,0.7800831745203726,0.7825334710743802,0.7252066115702479,0.8383701525746974,0.5362518595041322,0.4669421487603306,0.6033057851239669,0.9847232587324828,0.979711357456599,0.9891236143066304,5265
Support Devices,middle_50,0.9007918834686279,0.8897037110649623,0.9116406397177623,0.7281418605656549,0.7008268653374291,0.7545744026625019,0.5763530817009077,0.52651696129957,0.6230291447682752,0.5558744386048734,0.517439082656474,0.5953177257525084,0.9537537422416941,0.9490360041564861,0.9585945179318673,10310
Support Devices,top_25,0.8544577360153198,0.8383424080335177,0.8702489018440246,0.7625479994462906,0.7334583914059498,0.7905002365994598,0.41747890541976623,0.35346909997547615,0.4796871168151719,0.622740701381509,0.5818278427205101,0.6663124335812965,0.8905285541805011,0.8786598249320857,0.9022034409900392,5195


==> csv/quantile_evaluation_summary_test.csv <==
Label,Quantile Group,N Samples,Mean AUROC,AUROC CI Low,AUROC CI High,Mean ACE,ACE CI Low,ACE CI High,Mean BSS,BSS CI Low,BSS CI High
Atelectasis,bottom_25,5201,0.8307964542508125,0.8141799837350845,0.8470166206359864,0.039339396126135406,0.03228827378556636,0.04675924201080432,0.15726842817279701,0.12830272386490785,0.1861423015203717
Atelectasis,middle_50,10370,0.7952889112651348,0.784314575791359,0.8061108008027077,0.029876878121518523,0.02391728734119778,0.035937861476395286,0.16708565642875725,0.1501494340245197,0.18410541335219627
Atelectasis,top_25,5199,0.738381933939457,0.7235927537083626,0.752700737118721,0.04577865274138662,0.035634714180070526,0.05615941952903786,0.12337326252287617,0.1007817034242864,0.1455258814474867
Cardiomegaly,bottom_25,5197,0.8090304223001004,0.7867073968052865,0.8311660125851631,0.030982436043631326,0.02652622532012633,0.03656466688508781,0.0835289041535096,0.058615791579411,0.1091211884014581
Cardiomegaly,middle_50,10380,0.7859922852754593,0.7744529545307159,0.7971635147929191,0.026794637007522173,0.021042548899730826,0.03273663865064982,0.142485946885212,0.12473525929081002,0.16022530555773226
Cardiomegaly,top_25,5193,0.7281075172424316,0.7136339977383613,0.742082080245018,0.059559893905758506,0.049202460606885726,0.07020283484815054,0.12236606418258107,0.09946821411876752,0.1451001988978451
Consolidation,bottom_25,5198,0.8537479230225086,0.8123035937547683,0.8915153384208679,0.013485673899888992,0.011146191788159976,0.01593061796021422,0.035804402509831926,-0.019362627905889516,0.09112402277764906
Consolidation,middle_50,10378,0.8004199338674546,0.7786812290549279,0.821283009648323,0.014213069094489226,0.01194297259089119,0.016538514419200026,0.02837748494460428,0.010111430017401802,0.04672682077185143
Consolidation,top_25,5194,0.7775449517130851,0.7518688857555389,0.8014472216367722,0.017976421713242628,0.014759063165269351,0.021314556590764686,0.04692208821513832,0.01986716141884754,0.07501332039417505
Edema,bottom_25,5194,0.9001759154915809,0.8742916435003281,0.9243751347064972,0.024473514215936607,0.023034435021692685,0.026088344733471217,0.08537443086115148,0.02711651612343,0.14574434621916876
Edema,middle_50,10381,0.8868543323218823,0.8755547136068345,0.8975969269871712,0.028645006318598024,0.024372301575896437,0.032966840450260756,0.19037637815457276,0.16089706025545328,0.21972203966804352
Edema,top_25,5195,0.811701034706831,0.7981741219758988,0.8250798374414444,0.06465830982152941,0.05646021800711187,0.07292256008592417,0.18749311438793984,0.1592400725400789,0.2155212533739916
Enlarged Cardiomediastinum,bottom_25,5195,0.706056204867363,0.6526718720793724,0.7565792113542557,0.007674138222348897,0.005512514440502905,0.010421557650092764,-0.006658471383225116,-0.023084287896894557,0.009071325489183076
Enlarged Cardiomediastinum,middle_50,10380,0.7245896056771278,0.6936694413423539,0.7551746144890785,0.007144334121690363,0.005096873463183527,0.009392523919815389,0.005317207308544361,-0.014055036206088911,0.024791004301389873
Enlarged Cardiomediastinum,top_25,5195,0.6575177795171737,0.6151051163673401,0.6986228883266449,0.009009391296980925,0.005304101679778896,0.013113667599364207,-0.027114615960504237,-0.05480488052841561,-0.0036547432058617393
Fracture,bottom_25,5202,0.6277390860766172,0.5447914153337479,0.709368060529232,0.007688484180866868,0.006602321840649096,0.009514078009080567,-0.006915313564144031,-0.03398506765619505,0.026946634891854213
Fracture,middle_50,10374,0.6805097050011158,0.6303301706910134,0.7288821905851364,0.004915965262993618,0.004027696359224888,0.006332458174194433,0.0018864690875213864,-0.008577424356937697,0.013100695303432398
Fracture,top_25,5194,0.6599817522764206,0.6157479420304298,0.7029301464557648,0.016553533377498337,0.015671045784431504,0.017809216000368503,-0.0032366199095136194,-0.01622176481320638,0.009931238187919226
Lung Lesion,bottom_25,5193,0.7330825163424015,0.6679522082209587,0.7938495144248009,0.01773998380467373,0.017215876546416174,0.0184400508360268,-0.0522387866327843,-0.08714651237363825,-0.01125942152302467
Lung Lesion,middle_50,10383,0.704333219307661,0.666653199493885,0.741900771856308,0.012854572929669246,0.012333151801798668,0.013983295027048693,-0.012067927666967349,-0.026438874775111497,0.0023049395073853817
Lung Lesion,top_25,5194,0.6953035536408424,0.6689186662435531,0.7216912880539894,0.03324432205139951,0.030607427459905582,0.03636201159571556,-0.014529880189408331,-0.037298909909003725,0.007803647803063008
Lung Opacity,bottom_25,5193,0.7764088233172893,0.7563624456524849,0.7957751885056495,0.0325105382378014,0.027744672199452525,0.038892510462595925,0.11976469227147765,0.09562885954525953,0.1431557599062704
Lung Opacity,middle_50,10379,0.7303688061654567,0.7185405373573304,0.7419829130172729,0.027107603297427074,0.020884458016189135,0.033777264729384054,0.09964425317011931,0.08512455998940728,0.11363275443965516
Lung Opacity,top_25,5198,0.6920138481080532,0.6766140177845955,0.7074193522334099,0.047749744723835814,0.03791016845249564,0.058082759846237085,0.0854210690041237,0.06605698544273607,0.10494247614300618
Pleural Effusion,bottom_25,5194,0.9421324301362037,0.9309275418519973,0.952572600543499,0.03921386394916897,0.03289314485839202,0.04520663457034741,0.29299972585180667,0.2379503171806706,0.34802992781408704
Pleural Effusion,middle_50,10382,0.9092278953433037,0.9021611049771309,0.9160274311900138,0.0371164087977818,0.031731918339511736,0.04269869838850615,0.4363456748883654,0.4142742337154179,0.45767484587690305
Pleural Effusion,top_25,5194,0.8763795358121396,0.8672360047698021,0.8853559508919716,0.057193789484038145,0.049180017053668514,0.06551446381356134,0.40497682722855144,0.3789380904055869,0.4305519283425166
Pleural Other,bottom_25,5195,0.8367779944717884,0.7867583379149437,0.8835798367857932,0.00690428182755469,0.005510098699482745,0.008365580868680273,-0.00685494861674135,-0.017707377955288872,0.002110746994918269
Pleural Other,middle_50,10382,0.7981138274788856,0.7482965067028999,0.8428575724363327,0.00495859220917202,0.00396858448674872,0.006167574758320666,0.01062906256542583,-0.04579579802151736,0.07117264721084446
Pleural Other,top_25,5193,0.7588110817790031,0.7104740634560585,0.8050803959369659,0.00857334823095216,0.006537208731563608,0.010964839364232488,-0.0032587645415976182,-0.0413311974082967,0.035754541606121765
Pneumonia,bottom_25,5193,0.7080390561163425,0.6739625349640846,0.7409050449728966,0.015411669200711416,0.012198923890111324,0.019828574777106374,0.01891680386821869,-0.008292683593875494,0.04689807409711631
Pneumonia,middle_50,10383,0.6966639891922474,0.6765868633985519,0.7164712101221085,0.015856025340271616,0.011566728343037947,0.020234508081774103,0.02840743965594772,0.012980666443425421,0.04454036187924075
Pneumonia,top_25,5194,0.6933436700940132,0.6689333200454712,0.7170596733689308,0.024200305147486636,0.018468878748587464,0.030891447465981093,0.03507449833847861,0.01151496003201255,0.059058418782374486
Pneumothorax,bottom_25,5194,0.8622637165606022,0.8261392772197723,0.8961870849132538,0.01407857911852619,0.012115593564853281,0.016606876843255958,-0.02609737354835947,-0.10869918201186352,0.05436449286292653
Pneumothorax,middle_50,10372,0.8804438649535179,0.8611136451363564,0.8988976657390595,0.017269878240757406,0.015052022999583624,0.019558277369212815,0.06866047470579792,0.018850665094049895,0.11799718854274766
Pneumothorax,top_25,5204,0.8417357900857926,0.8202489286661148,0.8621016338467598,0.031838381845240175,0.02746544389549596,0.036076829160613014,0.14916372540589642,0.10637047270777462,0.1914868322098602
Support Devices,bottom_25,5200,0.9180815553605557,0.9026956468820572,0.9321084275841713,0.029786854232180575,0.025087701089823472,0.034667752525124405,0.42743077798256646,0.3850215908796674,0.46911180997913665
Support Devices,middle_50,10377,0.9038698417425156,0.8961236208677292,0.9112991407513619,0.03192905958333551,0.026656512438323152,0.037233517761150504,0.4339814475170674,0.4110942145588455,0.4565250895535172
Support Devices,top_25,5193,0.8578011896073818,0.8470763817429543,0.8684714674949646,0.04427016407654716,0.03450809668310785,0.05417768370838785,0.3728714347609793,0.344760505782691,0.40098689343475635


==> csv/summary_formatted.csv <==
Label,standard_auroc,reweighted_auroc,matched_auroc,standard_sensitivity,reweighted_sensitivity,matched_sensitivity,standard_specificity,reweighted_specificity,matched_specificity,standard_ace,reweighted_ace,matched_ace
Atelectasis,0.801 [0.793-0.808],0.775 [0.766-0.784],0.695 [0.684-0.706],0.167 [0.155-0.179],0.156 [0.144-0.168],0.167 [0.155-0.179],0.973 [0.970-0.975],0.971 [0.968-0.973],0.942 [0.934-0.949],0.017 [0.015-0.020],0.024 [0.019-0.028],0.245 [0.241-0.249]
Cardiomegaly,0.811 [0.803-0.818],0.751 [0.741-0.760],0.666 [0.656-0.677],0.216 [0.203-0.229],0.157 [0.146-0.169],0.216 [0.203-0.229],0.967 [0.964-0.969],0.959 [0.956-0.962],0.910 [0.901-0.919],0.012 [0.008-0.016],0.037 [0.032-0.042],0.215 [0.210-0.220]
Consolidation,0.818 [0.805-0.832],0.798 [0.782-0.815],0.641 [0.617-0.665],0.001 [0.000-0.004],0.001 [0.000-0.004],0.002 [0.000-0.004],1.000 [1.000-1.000],1.000 [1.000-1.000],1.000 [0.999-1.000],0.004 [0.003-0.005],0.005 [0.003-0.007],0.421 [0.417-0.425]
Edema,0.891 [0.885-0.898],0.861 [0.850-0.871],0.749 [0.735-0.763],0.304 [0.283-0.324],0.244 [0.223-0.267],0.305 [0.284-0.325],0.975 [0.973-0.977],0.972 [0.970-0.975],0.914 [0.902-0.926],0.013 [0.011-0.015],0.021 [0.017-0.024],0.221 [0.214-0.228]
Enlarged Cardiomediastinum,0.707 [0.685-0.730],0.704 [0.681-0.727],0.589 [0.561-0.618],0.000 [0.000-0.000],0.000 [0.000-0.000],0.001 [0.000-0.006],1.000 [1.000-1.000],1.000 [1.000-1.000],0.998 [0.994-1.000],0.004 [0.003-0.006],0.005 [0.003-0.006],0.457 [0.454-0.460]
Fracture,0.681 [0.651-0.710],0.655 [0.621-0.689],0.606 [0.569-0.643],0.000 [0.000-0.000],0.000 [0.000-0.000],0.002 [0.000-0.008],1.000 [1.000-1.000],1.000 [1.000-1.000],0.998 [0.994-1.000],0.003 [0.002-0.005],0.004 [0.003-0.006],0.475 [0.473-0.476]
Lung Lesion,0.756 [0.737-0.775],0.720 [0.697-0.742],0.598 [0.570-0.626],0.003 [0.000-0.008],0.002 [0.000-0.005],0.004 [0.000-0.010],1.000 [0.999-1.000],1.000 [0.999-1.000],0.996 [0.990-1.000],0.006 [0.005-0.008],0.011 [0.009-0.012],0.427 [0.422-0.432]
Lung Opacity,0.749 [0.741-0.757],0.721 [0.712-0.730],0.665 [0.655-0.676],0.123 [0.113-0.133],0.106 [0.097-0.116],0.123 [0.113-0.133],0.976 [0.973-0.978],0.974 [0.971-0.976],0.951 [0.944-0.957],0.018 [0.016-0.022],0.027 [0.022-0.031],0.252 [0.248-0.255]
Pleural Effusion,0.923 [0.919-0.927],0.894 [0.888-0.900],0.852 [0.845-0.860],0.670 [0.657-0.683],0.611 [0.593-0.628],0.670 [0.657-0.683],0.935 [0.931-0.939],0.916 [0.910-0.922],0.848 [0.837-0.858],0.011 [0.008-0.014],0.025 [0.020-0.030],0.098 [0.093-0.103]
Pleural Other,0.806 [0.778-0.834],0.768 [0.734-0.803],0.618 [0.572-0.663],0.001 [0.000-0.009],0.001 [0.000-0.010],0.003 [0.000-0.014],1.000 [1.000-1.000],1.000 [1.000-1.000],0.995 [0.986-1.000],0.003 [0.002-0.004],0.004 [0.003-0.006],0.463 [0.457-0.468]
Pneumonia,0.707 [0.693-0.721],0.692 [0.677-0.707],0.624 [0.606-0.642],0.016 [0.010-0.023],0.015 [0.009-0.022],0.017 [0.010-0.023],0.998 [0.998-0.999],0.998 [0.998-0.999],0.997 [0.994-0.999],0.008 [0.005-0.011],0.011 [0.008-0.014],0.395 [0.392-0.399]
Pneumothorax,0.879 [0.867-0.891],0.857 [0.841-0.872],0.722 [0.697-0.747],0.130 [0.107-0.155],0.111 [0.087-0.136],0.130 [0.107-0.155],0.996 [0.995-0.997],0.996 [0.995-0.997],0.970 [0.957-0.981],0.008 [0.007-0.009],0.007 [0.005-0.009],0.367 [0.357-0.376]
Support Devices,0.906 [0.901-0.911],0.885 [0.879-0.892],0.833 [0.825-0.841],0.663 [0.649-0.677],0.634 [0.617-0.650],0.663 [0.649-0.677],0.932 [0.928-0.936],0.920 [0.915-0.925],0.834 [0.824-0.845],0.014 [0.010-0.017],0.026 [0.022-0.031],0.101 [0.094-0.108]


==> csv/xgboost_auroc_test.csv <==
Label,Classifier,AUROC
Atelectasis,XGBoost,0.6401492086664823
Cardiomegaly,XGBoost,0.712453902796824
Consolidation,XGBoost,0.6274171544244349
Edema,XGBoost,0.741088978383922
Enlarged Cardiomediastinum,XGBoost,0.5739609579018597
Fracture,XGBoost,0.7373965035355475
Lung Lesion,XGBoost,0.8004351404282257
Lung Opacity,XGBoost,0.6262001223867855
Pleural Effusion,XGBoost,0.7512528744296465
Pleural Other,XGBoost,0.7036658363727475
Pneumonia,XGBoost,0.5811108025213505
Pneumothorax,XGBoost,0.7355483516483516
Support Devices,XGBoost,0.6753667695626233


==> csv/xgboost_calibration_test.csv <==
Label,Classifier,ACE,BSS
Atelectasis,XGBoost,0.0112293371471917,0.0353297135894807
Cardiomegaly,XGBoost,0.0078829430745933,0.0934331536095739
Consolidation,XGBoost,0.0070882523180643,0.0065370347372556
Edema,XGBoost,0.013926730544511,0.0697785488517702
Enlarged Cardiomediastinum,XGBoost,0.0040758277060976,0.001331228447349
Fracture,XGBoost,0.0029660594493413,0.0463863795087282
Lung Lesion,XGBoost,0.0052485904903115,0.0631140627720726
Lung Opacity,XGBoost,0.013862690122042,0.0329052255291258
Pleural Effusion,XGBoost,0.018366571203384,0.1529411359452397
Pleural Other,XGBoost,0.0019999852446719,0.0130314197941449
Pneumonia,XGBoost,0.0074758517648172,0.0059475578079963
Pneumothorax,XGBoost,0.0079138800185649,0.0391540200521669
Support Devices,XGBoost,0.0161477590798094,0.0667149654017855


==> features/Atelectasis_top_features.csv <==
word,importance
atelectasis,0.029069662692379466
symptoms,0.009299987451883509
ed,0.004706959023985629
extended,0.002597420831400684
acute,0.002417998119557832
100,0.002297685129975817
states,0.0022279104803872296
negative,0.0021647299717287996
follow,0.0019753776892727838
thoracentesis,0.001818785282153167


==> features/Cardiomegaly_top_features.csv <==
word,importance
cardiomegaly,0.10418753031335892
furosemide,0.01682652292296999
fibrillation,0.009778960075359338
cxr,0.004736835331205666
congestive,0.003659286272867833
cardiomediastinal,0.0032999314791204654
symptoms,0.0027047475820872117
htn,0.002673799246388557
lasix,0.0026715589392376673
vomiting,0.0022412235674562483


==> features/Consolidation_top_features.csv <==
word,importance
bronchoscopy,0.013356933704345405
crp165,0.005657801480219109
pleural,0.005606230811424078
best,0.005190016862435942
16k,0.004230734356434307
parenteral,0.004074767025656913
taf,0.003868426249939994
peep8,0.003746153760570449
pembro,0.0037053546413415776
acapella,0.003691898820082753


==> features/Edema_top_features.csv <==
word,importance
lasix,0.06287703914537543
cardiomegaly,0.019708763697627755
bnp,0.007062051274739473
dialysis,0.00538963571947578
congestive,0.004910161199712198
diuresed,0.003700867010668831
furosemide,0.0035638488914476706
atrial,0.0030281271730280787
refills0,0.0029606979098022353
follow,0.0028695521874179


==> features/Enlarged_Cardiomediastinum_top_features.csv <==
word,importance
fruity,0.010621517317789375
emphysemia,0.008654433213235507
keen,0.008591135389663735
antiliverkidneymicrosome,0.008427572880559708
0807am,0.008205134554637396
stable,0.008068136610908373
proximallydistally,0.007947637879808315
mcv87,0.007772696689240396
peripad,0.007458880161641823
65kg,0.0073680695655289905


==> features/Fracture_top_features.csv <==
word,importance
crackling,0.05151070179340408
baseline,0.02095274585633366
fractures,0.02027743362653213
18,0.012178390683753045
rib,0.011801132408265235
struck,0.011597530756805223
orthopedics,0.011277107239540462
scapular,0.00925096466002934
hydrochylothorax,0.008854129163777029
wbc12,0.008389519370779506


==> features/Lung_Lesion_top_features.csv <==
word,importance
metastatic,0.05638887288270432
continued,0.018306504284359048
lung,0.015633517195838803
mcv94,0.010706842721434759
ebus,0.008611801413536223
dose,0.0063857376711257295
concerning,0.0063537176937785095
nonsmall,0.006277992582713082
effusion,0.006042100209065811
dissolving,0.005816133447009682


==> features/Lung_Opacity_top_features.csv <==
word,importance
opacities,0.027149086407815572
pneumonia,0.006874438776088091
bronchiectasis,0.005331918866172608
symptoms,0.005105660673051435
lung,0.00474011811905829
facility,0.003974112644438971
cardiopulmonary,0.003238018135952152
she,0.0024599027683900464
none,0.002360952690397774
erythmea,0.0023198673269388135


==> features/No_Finding_top_features.csv <==
word,importance
lasix,0.043676067371941935
lung,0.01661443824809383
cardiopulmonary,0.012555112033713043
pleural,0.009922219054437142
facility,0.00981496063060756
furosemide,0.00507864895823548
copd,0.004815212256625574
reports,0.004381809827766378
fibrillation,0.003813781121813926
stressors,0.003531797866561363


==> features/Pleural_Effusion_top_features.csv <==
word,importance
thoracentesis,0.08743792558150124
effusions,0.025489859086397833
pleural,0.0102169640144741
mother,0.009955068734309748
furosemide,0.007937904641551766
ed,0.00779412567269245
tube,0.007610472607483896
independent,0.005207484545799086
993,0.0035301474938681664
symptoms,0.0033172696340600613


==> features/Pleural_Other_top_features.csv <==
word,importance
striatocapsular,0.018370869001934798
masseslesions,0.016331502126539835
honeycombing,0.01521247963268371
diseasepatient,0.01403027770125503
comliance,0.012259882596866016
pleurodesis,0.012203632116037724
bronchiectasisscarring,0.012117952588000419
intolerance,0.011185030539454837
takasubos,0.011081823641909959
0251pm,0.010766966178233198


==> features/Pneumonia_top_features.csv <==
word,importance
pneumonia,0.021733378658621273
bronchiectasis,0.00593695726513315
congestion,0.004790288361686495
12460,0.003813126286990746
transitional,0.0036722349263817217
chills,0.0035688496711417704
40lbs,0.003393467269824905
63258,0.0032998010213646256
subset,0.003146745481132924
acute,0.0028180264812941846


==> features/Pneumothorax_top_features.csv <==
word,importance
hydropneumothorax,0.029000953603599416
pneumothorax,0.01872500835929076
lungs,0.01720801043964264
cardiothoracic,0.016953402716565837
nephrosclerosisdr,0.01694418383026266
slightly,0.01340280677817229
pulmonery,0.01218214166092385
xs17,0.009741699682748501
neededappropriate,0.0097402119756676
congential,0.009568910299802936


==> features/Support_Devices_top_features.csv <==
word,importance
placement,0.028463487583537016
osh,0.012541515026036726
ed,0.011299709753393585
picc,0.009297188197899918
pacemaker,0.006649260378521974
symptoms,0.0054683445076337735
transferred,0.00404736275420486
tube,0.0038324158290690964
sig,0.0030378177543767897
one,0.0029607634103375434


==> img/best_text_classifiers.csv <==
Label,Classifer,AUROC
Lung Lesion,LinearSVC,0.775
Edema,MLPClassifier,0.751
Pleural Effusion,LinearSVC,0.742
Pneumothorax,SGDClassifier,0.719
Cardiomegaly,MLPClassifier,0.705
No Finding,LinearSVC,0.705
Pleural Other,Perceptron,0.679
Fracture,PassiveAggressiveClassifier,0.679
Support Devices,PassiveAggressiveClassifier,0.673
Consolidation,PassiveAggressiveClassifier,0.641
Lung Opacity,LinearSVC,0.626
Atelectasis,LinearSVC,0.624
Pneumonia,Perceptron,0.595
Enlarged Cardiomediastinum,LinearSVC,0.584


==> img/confidence_summary.csv <==
Label,Confidence_Level,Fraction_of_Data,Calibrated_Prediction_Avg
Atelectasis,0.01,0.00048798599692356656,0.007809715989455785
Atelectasis,0.02,0.0027263565480294912,0.013986544313515332
Atelectasis,0.03,0.016846125285100516,0.023662752256609583
Atelectasis,0.04,0.05908343499708269,0.032304659827463916
Atelectasis,0.05,0.12309977191958839,0.03878630431598157
Atelectasis,0.1,0.342141834190845,0.0610020255983988
Atelectasis,0.15000000000000002,0.5041956187344189,0.08124637941545493
Atelectasis,0.2,0.6345621386516734,0.10034119143662126
Atelectasis,0.25,0.7358722749695009,0.11754419791817808
Atelectasis,0.3,0.817456107781255,0.13335623588009105
Atelectasis,0.35000000000000003,0.8827189306741633,0.1477690314412812
Atelectasis,0.4,0.9281546703442423,0.15945157131936752
Atelectasis,0.45,0.9659099347583939,0.17046742515751484
Cardiomegaly,0.01,0.0009229300376597889,0.005901527942235893
Cardiomegaly,0.02,0.004975335490372885,0.014346214871985697
Cardiomegaly,0.03,0.03386198483000053,0.024811866309866232
Cardiomegaly,0.04,0.08590675224102265,0.031016459392571905
Cardiomegaly,0.05,0.14061422585264943,0.036456785578217625
Cardiomegaly,0.1,0.3558001379090861,0.05885453473783971
Cardiomegaly,0.15000000000000002,0.5019095104227443,0.07772013431205466
Cardiomegaly,0.2,0.6124754680952633,0.09510139650954086
Cardiomegaly,0.25,0.7057868774200392,0.1125239441476777
Cardiomegaly,0.3,0.7773351721211478,0.12779351666086586
Cardiomegaly,0.35000000000000003,0.8424070439717817,0.1440604768318373
Cardiomegaly,0.4,0.8987747308120724,0.16037317756482433
Cardiomegaly,0.45,0.9532276030339999,0.1774027605622861
Consolidation,0.01,0.07467777011616189,0.008555046909501204
Consolidation,0.02,0.3922081366360791,0.013650545046149815
Consolidation,0.03,0.5840078502095157,0.017236722047573445
Consolidation,0.04,0.693709223996181,0.01999103236760548
Consolidation,0.05,0.763093406884846,0.02224146560666243
Consolidation,0.1,0.9178433140614226,0.03017487898129903
Consolidation,0.15000000000000002,0.9654325571527078,0.034641983463873635
Consolidation,0.2,0.9828303187821567,0.03703929096320028
Consolidation,0.25,0.9919535352463799,0.03873450900947214
Consolidation,0.3,0.9966053148040099,0.03980668540192506
Consolidation,0.35000000000000003,0.9982283986633427,0.04027247240227118
Consolidation,0.4,0.9988649021375908,0.04048653376665658
Consolidation,0.45,0.9993741049169893,0.04069395101397803
Edema,0.01,0.03303453031347796,0.007455256497688554
Edema,0.02,0.22115313212751286,0.014127264434649687
Edema,0.03,0.3452447886278046,0.017888099174004638
Edema,0.04,0.4311409324775898,0.02123665898506668
Edema,0.05,0.4884103325730653,0.023992447180729463
Edema,0.1,0.6499973479021907,0.03584262062497449
Edema,0.15000000000000002,0.7417228027369649,0.04667013078520235
Edema,0.2,0.8052988914231157,0.05677514134488848
Edema,0.25,0.85188564154246,0.0661051515233073
Edema,0.3,0.8879541717498541,0.0749352953255157
Edema,0.35000000000000003,0.9201665517424282,0.08423209123591813
Edema,0.4,0.947493767570148,0.09363229631314263
Edema,0.45,0.9743436057921816,0.10372776906774711
Enlarged Cardiomediastinum,0.01,0.05512120086988808,0.007834707455318762
Enlarged Cardiomediastinum,0.02,0.5891688325465443,0.014076349266934383
Enlarged Cardiomediastinum,0.03,0.7865856892802207,0.016594351340363175
Enlarged Cardiomediastinum,0.04,0.865528032673845,0.01822081427075643
Enlarged Cardiomediastinum,0.05,0.9086458388585371,0.019470083385491263
Enlarged Cardiomediastinum,0.1,0.9728955603882671,0.022710446151386073
Enlarged Cardiomediastinum,0.15000000000000002,0.9891794409377818,0.024307622102506605
Enlarged Cardiomediastinum,0.2,0.9951201400307643,0.02520084357823751
Enlarged Cardiomediastinum,0.25,0.9977351084708004,0.02570763449378927
Enlarged Cardiomediastinum,0.3,0.9989656818543468,0.02601205718037075
Enlarged Cardiomediastinum,0.35000000000000003,0.9993741049169893,0.026132354802169362
Enlarged Cardiomediastinum,0.4,0.9996817482628759,0.026248879404308867
Enlarged Cardiomediastinum,0.45,0.9998992202832441,0.02633793171371742
Fracture,0.01,0.7646157110274227,0.004711518845675213
Fracture,0.02,0.8738237946215457,0.005854537265664567
Fracture,0.03,0.9063279053731501,0.0065570262375617425
Fracture,0.04,0.9250623242985201,0.007168138956427095
Fracture,0.05,0.9355752400148517,0.007639462681800067
Fracture,0.1,0.96299262716809,0.00949863241683772
Fracture,0.15000000000000002,0.974736116267968,0.011054084102499587
Fracture,0.2,0.9822309446772397,0.012395618178275976
Fracture,0.25,0.9870789794727629,0.013632312008155786
Fracture,0.3,0.9908608709489206,0.014798393672351117
Fracture,0.35000000000000003,0.9936137484750438,0.0157949621916186
Fracture,0.4,0.9957513393093937,0.016713594403775428
Fracture,0.45,0.9981276189465867,0.017811882262829738
Lung Lesion,0.01,0.6361852225110062,0.006687123537029548
Lung Lesion,0.02,0.811144114994961,0.008198289216414748
Lung Lesion,0.03,0.8585158860658781,0.009088818942331605
Lung Lesion,0.04,0.8812602768790113,0.009742529676950178
Lung Lesion,0.05,0.8952315281387577,0.010332822542264584
Lung Lesion,0.1,0.9308067681536095,0.012863975424682065
Lung Lesion,0.15000000000000002,0.9474831591789106,0.014966730989682346
Lung Lesion,0.2,0.9602662706200604,0.01743477436698059
Lung Lesion,0.25,0.9697554765819764,0.019879590967146307
Lung Lesion,0.3,0.9778762000742587,0.022476559460623616
Lung Lesion,0.35000000000000003,0.9845276613801517,0.024914307911737075
Lung Lesion,0.4,0.9902774094308598,0.027381124500521055
Lung Lesion,0.45,0.9953800456160823,0.02971901034011088
Lung Opacity,0.01,0.0007531957778602875,0.005299875841961361
Lung Opacity,0.02,0.0012252691879276508,0.009136117380555897
Lung Opacity,0.03,0.0027157481567920225,0.01807249877561559
Lung Opacity,0.04,0.00922930037659789,0.031299827480751365
Lung Opacity,0.05,0.03702858961438498,0.04216658657287791
Lung Opacity,0.1,0.22866917731925954,0.06934727267178913
Lung Opacity,0.15000000000000002,0.3865803850846019,0.09174348611254644
Lung Opacity,0.2,0.5236832334376492,0.11379061485400178
Lung Opacity,0.25,0.6489842465390123,0.13572862808942873
Lung Opacity,0.3,0.750649763963295,0.15532077023009078
Lung Opacity,0.35000000000000003,0.8358828833607383,0.1741464665020579
Lung Opacity,0.4,0.9069219752824484,0.19157775815267344
Lung Opacity,0.45,0.9591417811488888,0.20579674243520185
No Finding,0.01,3.712936933114093e-05,0.004057481033461434
No Finding,0.02,6.895454304354744e-05,0.009351595319234409
No Finding,0.03,0.0002811223677929242,0.11216488226826461
No Finding,0.04,0.0006842412348167401,0.10989395503025565
No Finding,0.05,0.0023126292897682065,0.1294562128824868
No Finding,0.1,0.08447992361958309,0.11978731322796458
No Finding,0.15000000000000002,0.26211743489099876,0.16182295095437108
No Finding,0.2,0.41401368482469636,0.201344222136242
No Finding,0.25,0.5359783588818756,0.2346377780968606
No Finding,0.3,0.6419243621704769,0.26182911422485566
No Finding,0.35000000000000003,0.736768684029067,0.28489209825952383
No Finding,0.4,0.8272317403065825,0.3059639816779726
No Finding,0.45,0.9157693735744974,0.32371843585837196
Pleural Effusion,0.01,0.009706677982283987,0.007198623250373312
Pleural Effusion,0.02,0.055301543520925055,0.01397443684701066
Pleural Effusion,0.03,0.11677717074205697,0.01979552618470796
Pleural Effusion,0.04,0.17784437490054633,0.024984791663212644
Pleural Effusion,0.05,0.23545854771123959,0.030261205404079033
Pleural Effusion,0.1,0.4316342226701321,0.05244918002755674
Pleural Effusion,0.15000000000000002,0.5402747573330504,0.07781231872848901
Pleural Effusion,0.2,0.6220919747520288,0.10416593139241967
Pleural Effusion,0.25,0.6962711504800297,0.13095774516288447
Pleural Effusion,0.3,0.7641648543998303,0.15622001111950762
Pleural Effusion,0.35000000000000003,0.8277992892377871,0.1788534357974571
Pleural Effusion,0.4,0.8889195353524638,0.1989856643016947
Pleural Effusion,0.45,0.9453986103007479,0.21619906501915032
Pleural Other,0.01,0.8637193019678566,0.0029800008415081427
Pleural Other,0.02,0.9208560971728638,0.0036450333801106433
Pleural Other,0.03,0.9398504216835517,0.004060956772950819
Pleural Other,0.04,0.9521720681058717,0.0044545947271813465
Pleural Other,0.05,0.9586644035432027,0.004727324830782355
Pleural Other,0.1,0.9767676231899433,0.005962124826430381
Pleural Other,0.15000000000000002,0.9845647907494829,0.006890809406942038
Pleural Other,0.2,0.9901076751710604,0.007873774371496509
Pleural Other,0.25,0.993449318410863,0.008637286257863494
Pleural Other,0.3,0.9956081260276879,0.009238738602252926
Pleural Other,0.35000000000000003,0.9977298042751817,0.009930558633220274
Pleural Other,0.4,0.9985042168355169,0.010242041394508381
Pleural Other,0.45,0.999379409112608,0.010634459906129972
Pneumonia,0.01,0.0010661433193656182,0.006820800500634004
Pneumonia,0.02,0.015026786187874609,0.01625729166371489
Pneumonia,0.03,0.14340423274810374,0.02508412408283094
Pneumonia,0.04,0.30187768524903197,0.030202402846293504
Pneumonia,0.05,0.4401474566382008,0.03481035802645296
Pneumonia,0.1,0.8047207341006737,0.05057911442971835
Pneumonia,0.15000000000000002,0.9087360101840556,0.05858100139180509
Pneumonia,0.2,0.9510634912215562,0.06364788129643083
Pneumonia,0.25,0.9748581127671988,0.06756359454432713
Pneumonia,0.3,0.9858961438497852,0.06986430272571537
Pneumonia,0.35000000000000003,0.9919959688113298,0.07145963884103033
Pneumonia,0.4,0.996663660955816,0.07289893877587834
Pneumonia,0.45,0.9982655280326739,0.0734918355584336
Pneumothorax,0.01,0.6170635973054687,0.006345308351657014
Pneumothorax,0.02,0.7920065772025673,0.007977699499148113
Pneumothorax,0.03,0.8483583514560017,0.009065658783526026
Pneumothorax,0.04,0.876115207128839,0.009863315030792134
Pneumothorax,0.05,0.8941972099931046,0.010568405818080492
Pneumothorax,0.1,0.9341749323715058,0.01318623396576618
Pneumothorax,0.15000000000000002,0.9514029597411553,0.015767197890373844
Pneumothorax,0.2,0.9631888824059831,0.01828404115384286
Pneumothorax,0.25,0.97020102901395,0.020246095853944785
Pneumothorax,0.3,0.9759879064339892,0.022402646630077332
Pneumothorax,0.35000000000000003,0.9819763432875405,0.024989302176152098
Pneumothorax,0.4,0.9877844374900546,0.027589455759030483
Pneumothorax,0.45,0.9928817694796584,0.029945598295239108
Support Devices,0.01,0.0037341537155890308,0.006970720540819142
Support Devices,0.02,0.019376226595236832,0.014276395469368664
Support Devices,0.03,0.07798228398663343,0.02269304568331098
Support Devices,0.04,0.15321699464276242,0.02869404019693889
Support Devices,0.05,0.21384925476051556,0.033542257162028986
Support Devices,0.1,0.4009706677982284,0.051790793521666205
Support Devices,0.15000000000000002,0.5080517689492389,0.06743829481015844
Support Devices,0.2,0.5854983291783801,0.08304315185185852
Support Devices,0.25,0.6516734737177107,0.09906755384710429
Support Devices,0.3,0.711685142948072,0.1174870889702792
Support Devices,0.35000000000000003,0.7789370391980056,0.1444305283729959
Support Devices,0.4,0.8548188617196202,0.17475645334786213
Support Devices,0.45,0.9259056914018989,0.19930751143610317

